Point Cloud Compression for Efficient Data Broadcasting: A Performance Comparison

The worldwide commercialization of fifth generation (5G) wireless networks and the exciting possibilities offered by connected and autonomous vehicles (CAVs) are pushing toward the deployment of heterogeneous sensors for tracking dynamic objects in the automotive environment. Among them, Light Detection and Ranging (LiDAR) sensors are witnessing a surge in popularity as their application to vehicular networks seem particularly promising. LiDARs can indeed produce a three-dimensional (3D) mapping of the surrounding environment, which can be used for object detection, recognition, and topography. These data are encoded as a point cloud which, when transmitted, may pose significant challenges to the communication systems as it can easily congest the wireless channel. Along these lines, this paper investigates how to compress point clouds in a fast and efficient way. Both 2D- and a 3D-oriented approaches are considered, and the performance of the corresponding techniques is analyzed in terms of (de)compression time, efficiency, and quality of the decompressed frame compared to the original. We demonstrate that, thanks to the matrix form in which LiDAR frames are saved, compression methods that are typically applied for 2D images give equivalent results, if not better, than those specifically designed for 3D point clouds.

==> grafici/times.csv <==
Points,Video C,Video D,LZW C,LZW D,PNG sph C,PNG sph D,PNG car C,PNG car D,J-LS sph C,J-LS sph D,J-LS car C,J-LS car D,LOW C,LOW D,HIGH C,HIGH D
29216,,,,,0.00406670570373535,0.0026707649230957,0.003875732421875,0.00160598754882813,0.00455760955810547,0.00288844108581543,0.00451087951660156,0.0020442008972168,,,,
1489728,,,,,0.208502531051636,0.131654500961304,0.19001841545105,0.0830562114715576,0.231376886367798,0.1423180103302,0.215478181838989,0.11046838760376,,,,
2950944,,,,,0.407395362854004,0.252592325210571,0.374343872070312,0.167177438735962,0.44982123374939,0.270693778991699,0.425840377807617,0.215804815292358,,,,
4412224,,,,,0.60713267326355,0.377436399459839,0.563623189926147,0.247471809387207,0.668083906173706,0.399771213531494,0.638658761978149,0.321437120437622,,,,
5873664,,,,,0.812555313110352,0.503636360168457,0.749885320663452,0.329057693481445,0.89553165435791,0.537340402603149,0.850114583969116,0.429433345794678,,,,
7335680,,,,,1.0153067111969,0.624457597732544,0.934408187866211,0.40976881980896,1.11789321899414,0.666612863540649,1.06106805801392,0.534524440765381,,,,
8799712,,,,,1.21447539329529,0.747154235839844,1.12217497825623,0.49301290512085,1.33860015869141,0.802316188812256,1.27114415168762,0.641765356063843,,,,
10262464,,,,,1.42444181442261,0.873867273330689,1.3169629573822,0.575039625167847,1.57023692131042,0.937835693359375,1.49385094642639,0.751336812973022,,,,
11707104,,,,,1.6295120716095,0.997553825378418,1.50222039222717,0.658121347427368,1.79619479179382,1.07263875007629,1.70390367507935,0.862251758575439,,,,
13172704,,,,,1.83535552024841,1.12802076339722,1.68710947036743,0.744572877883911,2.02338218688965,1.21086812019348,1.92207431793213,0.97352409362793,,,,
14635200,,,,,2.0364146232605,1.25370621681213,1.8739013671875,0.828002214431763,2.24625778198242,1.34525799751282,2.13384509086609,1.08262586593628,,,,
14649680,,,,,2.03843092918396,1.25518417358398,1.87560367584229,0.828755140304566,2.24856781959534,1.34675884246826,2.13598370552063,1.08361339569092,,,,
15372624,,,,,2.1357786655426,1.31963920593261,1.96639513969421,0.867483139038086,2.35974884033203,1.41448283195496,2.23974680900574,1.1316282749176,,,,
16096816,,,,,2.24013614654541,1.39133906364441,2.05801343917847,0.907976388931275,2.47876715660095,1.48937940597534,2.34665274620056,1.18037724494934,,,,
16820832,,,,,2.34185409545899,1.4640884399414,2.14694929122925,0.948745727539063,2.59426093101501,1.56528878211975,2.45049357414246,1.23123908042908,,,,
17544256,,,,,2.4411358833313,1.53964567184448,2.23837876319885,0.988249301910401,2.70932745933532,1.6439163684845,2.55699968338013,1.27932858467102,,,,
18269104,,,,,2.54263186454773,1.61508417129516,2.32758569717407,1.02756142616272,2.82400012016296,1.72168946266175,2.65984725952149,1.32394766807556,,,,
18992304,,,,,2.64159178733826,1.68177676200866,2.41618514060974,1.06772613525391,2.93640375137329,1.79175448417664,2.76316142082215,1.37156271934509,,,,
19715040,,,,,2.74554371833802,1.74791312217712,2.50916862487793,1.10974001884461,3.05398726463318,1.86400675773621,2.8764750957489,1.42462015151978,,,,
20438992,,,,,2.84434723854065,1.81369471549987,2.59692287445068,1.15049934387207,3.16762280464172,1.93168926239014,2.97956895828247,1.4711983203888,,,,
21162608,,,,,2.94203162193299,1.87823629379272,2.68665623664856,1.19019675254822,3.27779531478882,1.99718618392945,3.08122491836548,1.51354336738587,,,,
21886592,,,,,3.03529715538025,1.93813276290893,2.77305793762207,1.22760128974915,3.381840467453,2.05534768104554,3.17750549316406,1.55178308486939,,,,
22610592,,,,,3.1291766166687,2.0063772201538,2.8608558177948,1.27014827728272,3.48763298988342,2.12311172485352,3.27592349052429,1.59068202972412,,,,
23334560,,,,,3.22375464439392,2.07060742378234,2.94978356361389,1.31102418899536,3.59132432937622,2.18586158752442,3.37531423568726,1.63269424438477,,,,
24058096,,,,,3.32531833648682,2.13795661926269,3.04519462585449,1.35111284255982,3.70546841621399,2.25284790992737,3.48157238960266,1.67414259910584,,,,
24782064,,,,,3.42192769050598,2.20354628562927,3.13546800613403,1.39015531539917,3.81531119346618,2.31742405891419,3.58096313476563,1.71391081809998,,,,
25506800,,,,,3.51912927627564,2.27139496803283,3.22679686546326,1.42897510528565,3.92246699333191,2.3857741355896,3.68269777297974,1.75612545013428,,,,
26230128,,,,,3.62240290641785,2.33612298965454,3.32177090644836,1.47109603881836,4.04025149345398,2.45674347877503,3.79396271705628,1.81142902374268,,,,
26954624,,,,,3.72527098655701,2.40257143974304,3.41140174865723,1.51174640655518,4.15716314315796,2.52744793891907,3.89968276023865,1.86544132232666,,,,
27677568,,,,,3.81678009033203,2.46774673461914,3.49886894226074,1.54897713661194,4.26016235351562,2.59042429924012,3.99389266967774,1.90358471870422,,,,
28401680,,,,,3.90887451171875,2.52971005439758,3.5854811668396,1.58755493164063,4.3635311126709,2.65049743652344,4.08893728256226,1.94376635551453,,,,
29124608,,,,,4.00006818771363,2.59164524078369,3.670569896698,1.62572002410889,4.46513700485229,2.7114269733429,4.18030524253845,1.98302626609802,,,,
29848304,,,,,4.09192895889282,2.65373396873474,3.7564389705658,1.66489720344544,4.56613707542419,2.77170062065125,4.27560567855835,2.02182793617249,,,,
30571088,,,,,4.19445157051087,2.71750140190124,3.8444721698761,1.70364093780518,4.68297815322876,2.83995842933655,4.37514019012451,2.06866455078125,,,,
31297120,,,,,4.29845666885376,2.78610301017761,3.93659067153931,1.74692583084106,4.80033540725708,2.91209673881531,4.48269844055176,2.12483477592468,,,,
32019376,,,,,4.40343546867371,2.8506920337677,4.03011417388916,1.78926110267639,4.91924905776977,2.98287868499756,4.59385895729065,2.18273806571961,,,,
32742848,,,,,4.50239896774292,2.91661667823791,4.11985969543457,1.83004403114319,5.03151559829712,3.05075669288636,4.69607734680176,2.22948575019837,,,,
33465744,,,,,4.60185170173645,2.97933578491211,4.20733070373535,1.87101221084594,5.14318037033081,3.1142041683197,4.79520535469055,2.27223801612854,,,,
34190656,,,,,4.70025825500488,3.04205465316772,4.29746103286743,1.91136980056762,5.25511693954468,3.17907285690308,4.90014314651489,2.31890988349915,,,,
34914480,,,,,4.80273270606995,3.10571122169494,4.39024066925049,1.95223951339721,5.37293982505798,3.24578762054444,5.00735878944397,2.36850452423096,,,,
35637280,,,,,4.90555262565613,3.17100667953491,4.48007273674011,1.99316716194153,5.4912519454956,3.31474137306214,5.11265158653259,2.42231392860413,,,,
36360240,,,,,5.01026439666748,3.23525691032409,4.57120800018311,2.03431129455566,5.61098170280456,3.38356518745423,5.22153496742249,2.4763491153717,,,,
37084160,,,,,5.11226487159729,3.3000259399414,4.66192722320557,2.07492446899414,5.72579550743103,3.45200252532959,5.32715177536011,2.5261492729187,,,,
37806064,,,,,5.2051432132721,3.36177062988281,4.74971699714661,2.11343479156494,5.83037114143371,3.51531744003296,5.42583155632019,2.56978726387024,,,,
38528416,,,,,5.30217576026917,3.42532634735107,4.83694696426392,2.15328288078308,5.94157814979553,3.58105731010437,5.52291941642761,2.6148476600647,,,,
39249808,,,,,5.40787243843079,3.49024009704589,4.93055438995361,2.19596409797668,6.06223583221435,3.65161395072937,5.63196182250977,2.67001986503601,,,,
39973760,,,,,5.49972701072693,3.55462574958801,5.01704978942871,2.2345860004425,6.1663556098938,3.71555018424988,5.72734475135803,2.71067452430725,,,,
40005504,,,,,5.50341677665711,3.55749249458313,5.02057600021362,2.23636174201965,6.1698853969574,3.71851682662964,5.731036901474,2.71278119087219,,,,
41587104,,,,,5.70283889770508,3.68704509735107,5.2124502658844,2.32060742378235,6.3847303390503,3.8518340587616,5.94367504119873,2.81490302085876,,,,
43174368,,,,,5.90107345581055,3.8160171508789,5.3987443447113,2.4052984714508,6.60307717323303,3.9797432422638,6.15117621421814,2.9166100025177,,,,
44761664,,,,,6.09860014915467,3.94750571250915,5.58849453926086,2.48934864997864,6.82173538208008,4.11332130432129,6.36455845832825,3.0190019607544,,,,
46348672,,,,,6.29914999008179,4.073983669281,5.78102898597717,2.5758843421936,7.0393922328949,4.24334335327149,6.58349561691284,3.12168788909912,,,,
47935936,,,,,6.49906444549561,4.20216560363769,5.97370028495788,2.66151571273803,7.26041889190674,4.37044572830201,6.80186676979065,3.22405195236206,,,,
49523168,,,,,6.6993293762207,4.33641982078552,6.1665096282959,2.74753522872925,7.47716093063355,4.50462007522583,7.01552224159241,3.32609629631043,,,,
51109344,,,,,6.90134119987488,4.46343660354614,6.35597920417786,2.8457612991333,7.70153975486756,4.63410663604737,7.23416042327881,3.42940092086792,,,,
52695936,,,,,7.10862898826599,4.59707331657409,6.55318975448608,2.93388199806213,7.92798852920532,4.76946258544922,7.44696640968323,3.53775596618652,,,,
54282656,,,,,7.30680155754089,4.73145914077759,6.7452540397644,3.02083134651184,8.14432168006897,4.90852761268616,7.65776491165161,3.64165115356445,,,,
54296592,,,,,7.30885672569275,4.73277568817139,6.74714112281799,3.02151107788086,8.14665508270264,4.90997982025147,7.66017532348633,3.64261627197266,,,,
55010880,,,,,7.41355562210083,4.7957079410553,6.83810234069824,3.06118631362915,8.26642155647278,4.98079419136048,7.76882195472717,3.69482231140137,,,,
55736784,,,,,7.52025771141052,4.8584578037262,6.93127822875976,3.10272240638733,8.38785886764526,5.05175638198853,7.87803840637207,3.75002908706665,,,,
56459120,,,,,7.62392854690552,4.92054677009583,7.02559804916381,3.14471340179443,8.50709199905396,5.12139773368836,7.98780846595764,3.80551886558533,,,,
57181344,,,,,7.72380065917969,4.98674464225769,7.11641263961791,3.18646144866943,8.62231612205505,5.19575262069703,8.09872794151306,3.86190676689148,,,,
57904800,,,,,7.84299349784851,5.05250024795533,7.20905303955078,3.22695088386535,8.75581574440002,5.26843547821045,8.20884799957276,3.91863608360291,,,,
58628960,,,,,7.94713521003723,5.11734795570374,7.30153369903564,3.26794075965881,8.87579798698425,5.34092068672181,8.31967258453369,3.9773736000061,,,,
59351600,,,,,8.05451035499573,5.18314385414124,7.39427781105041,3.30913519859314,8.99799776077271,5.414217710495,8.43042588233948,4.0335009098053,,,,
60075376,,,,,8.16073536872864,5.24813580513001,7.48705911636352,3.35118007659912,9.11896276473999,5.48662042617798,8.54097819328308,4.09133934974671,,,,
60799072,,,,,8.26782584190369,5.31544923782349,7.57950234413146,3.39302325248718,9.23964166641235,5.5594608783722,8.65263915061951,4.14680337905884,,,,
61521856,,,,,8.37058997154235,5.38184905052186,7.67246055603027,3.43446898460388,9.35838150978088,5.63158774375916,8.76206707954407,4.20563650131226,,,,
62245664,,,,,8.479660987854,5.44694447517395,7.76690506935119,3.4761950969696,9.4817419052124,5.70550060272217,8.87408781051636,4.26453304290772,,,,
62969376,,,,,8.58443403244018,5.5112853050232,7.86446928977966,3.51875185966492,9.60299348831177,5.77844834327698,8.9900004863739,4.32257771492005,,,,
63692464,,,,,8.68787860870361,5.57636046409607,7.95647883415222,3.56197547912598,9.72168111801148,5.84910726547242,9.09889721870422,4.37915444374085,,,,
64416464,,,,,8.7877869606018,5.64043545722962,8.04817485809326,3.60289907455444,9.83482885360718,5.9188199043274,9.20711326599121,4.43149042129517,,,,
65140160,,,,,8.88963413238525,5.70518565177918,8.13900709152221,3.64296054840088,9.95360136032105,5.9875910282135,9.31708240509033,4.48330020904541,,,,
65861936,,,,,8.99160027503967,5.76977753639221,8.23039388656616,3.68449687957764,10.0680282115936,6.05746507644654,9.4261269569397,4.53617382049561,,,,
66585312,,,,,9.0963454246521,5.83213186264038,8.32062077522277,3.72456169128418,10.1885969638825,6.12541675567627,9.53268241882324,4.58775210380554,,,,
67310064,,,,,9.19838428497314,5.89806604385376,8.41070294380188,3.76599764823913,10.3058376312256,6.19499278068543,9.64137196540832,4.64144468307495,,,,
68033472,,,,,9.29908752441406,5.96220946311951,8.50532603263855,3.80663228034973,10.4210407733917,6.26514339447022,9.75275206565857,4.69572830200196,,,,
68757648,,,,,9.40488672256469,6.02773475646973,8.59928035736084,3.84804058074951,10.5406548976898,6.33560967445374,9.86002159118652,4.74818873405457,,,,
69481232,,,,,9.51037120819091,6.09571313858032,8.69219326972961,3.88811135292053,10.6618638038635,6.40663886070252,9.97042441368103,4.79968976974488,,,,
70203008,,,,,9.61482977867126,6.1605863571167,8.78606843948364,3.92940521240234,10.7849183082581,6.4784848690033,10.079345703125,4.85328912734986,,,,
70931168,,,,,9.71805334091186,6.22700238227844,8.87823748588562,3.96929955482483,10.9020586013794,6.54765367507935,10.1889801025391,4.90380859375001,,,,
71651792,,,,,9.8213186264038,6.29233360290528,8.97145271301269,4.01087927818298,11.0182816982269,6.61975908279419,10.295013666153,4.95688462257386,,,,
72376832,,,,,9.92857813835144,6.35816502571106,9.06728744506835,4.05237674713135,11.1389343738556,6.69307136535645,10.4068615436554,5.01482892036439,,,,
73099296,,,,,10.0334725379944,6.42361950874329,9.16122841835022,4.09336495399475,11.258739233017,6.76856803894043,10.5198042392731,5.0728988647461,,,,
73822736,,,,,10.1389074325562,6.48832750320435,9.25406527519226,4.13708662986755,11.3806846141815,6.83974075317383,10.6295464038849,5.12943196296693,,,,
74546208,,,,,10.2406678199768,6.55286169052124,9.34518814086914,4.17807006835937,11.49791264534,6.91055774688721,10.7378349304199,5.18378949165345,,,,
75271056,,,,,10.3427655696869,6.61679434776306,9.43759775161743,4.21889591217041,11.6139049530029,6.98055529594422,10.8485329151154,5.23979759216309,,,,
75994992,,,,,10.4462676048279,6.68248653411865,9.5304205417633,4.25944781303406,11.7322609424591,7.05285596847534,10.9583024978638,5.29399967193604,,,,
76718752,,,,,10.5502731800079,6.75015473365784,9.62384152412414,4.3074460029602,11.8525276184082,7.12666988372803,11.0695106983185,5.35957026481629,,,,
77442592,,,,,10.6591808795929,6.81647825241089,9.71615123748779,4.35054993629455,11.9765512943268,7.19853758811951,11.180793762207,5.41836738586426,,,,
78166464,,,,,10.7648043632507,6.88287711143494,9.80937504768371,4.39097428321838,12.0989675521851,7.27150750160218,11.2918848991394,5.47305941581727,,,,
78889872,,,,,10.8671352863312,6.95159435272217,9.90173530578613,4.43196606636047,12.2159948348999,7.34541130065918,11.4017446041107,5.52809524536134,,,,
79611264,,,,,10.9676144123077,7.01571941375733,9.99148368835449,4.4740195274353,12.330046415329,7.41491031646729,11.5074481964111,5.58243227005006,,,,
80337568,,,,,11.0685703754425,7.08128571510315,10.0862483978271,4.5136411190033,12.446780204773,7.48591613769532,11.6180784702301,5.63370013237,,,,
81059168,,,,,11.1683390140533,7.14462471008301,10.1797711849213,4.55432391166687,12.5624227523804,7.55366468429566,11.7271964550018,5.68629860877991,,,,
81780928,,,,,11.273717880249,7.2055356502533,10.2716886997223,4.59467029571533,12.6820774078369,7.62048101425171,11.8356840610504,5.73949551582337,,,,
82505344,,,,,11.3787679672241,7.26948213577271,10.3640985488892,4.63695430755615,12.7994139194488,7.6923475265503,11.9455740451813,5.79692387580872,,,,
83226624,,,,,11.4817478656769,7.33731651306153,10.4559414386749,4.67762064933777,12.9186472892761,7.76503038406372,12.0550193786621,5.85295367240906,,,,
83949216,,,,,11.583779335022,7.4018611907959,10.5468950271606,4.71961355209351,13.0357551574707,7.83484387397767,12.1621088981628,5.90623259544373,,,,
83978688,,,,,11.5883603096008,7.40470695495606,10.5501849651337,4.72103595733643,13.0402364730835,7.8377811908722,12.1656754016876,5.90827226638794,,,,
85452992,,,,,11.7902421951294,7.52973651885987,10.7287228107452,4.80475115776062,13.260308265686,7.97176766395569,12.3698852062225,6.01399707794189,,,,
86929216,,,,,11.9954469203949,7.65137648582459,10.9138550758362,4.88764572143555,13.481246471405,8.1009156703949,12.5793602466583,6.12040066719055,,,,
88404576,,,,,12.1971452236176,7.77417850494385,11.0985667705536,4.97030878067017,13.7033360004425,8.23270297050476,12.7886199951172,6.22518801689148,,,,
89879136,,,,,12.3995351791382,7.90167427062989,11.2860949039459,5.05538964271546,13.927675485611,8.36944198608399,12.9986505508423,6.3362832069397,,,,
91353408,,,,,12.6084744930267,8.02693772315979,11.4737107753754,5.14282608032227,14.1566848754883,8.50526237487793,13.2081580162048,6.44473886489868,,,,
92827936,,,,,12.8110594749451,8.14860081672669,11.6621677875519,5.22766208648682,14.3808529376984,8.6339693069458,13.4193742275238,6.55226635932922,,,,
94303904,,,,,13.0128915309906,8.2751522064209,11.8462681770325,5.31191086769104,14.6061403751373,8.76716327667237,13.6272909641266,6.65731930732727,,,,
95778816,,,,,13.215883731842,8.40040373802185,12.0382599830627,5.39382076263428,14.8290259838104,8.90330052375793,13.8432404994965,6.76531028747559,,,,
97252512,,,,,13.4169397354126,8.52189779281616,12.2210505008698,5.47518062591553,15.047468662262,9.03602576255799,14.0503034591675,6.8726851940155,,,,
98726336,,,,,13.6178424358368,8.64711666107178,12.4057838916779,5.55895233154297,15.2693762779236,9.16909527778626,14.2600364685059,6.97734928131104,,,,
100201120,,,,,13.8179404735565,8.76571416854859,12.593323469162,5.64138174057007,15.4928472042084,9.29759836196899,14.4707107543945,7.07876753807068,,,,
101674784,,,,,14.0224053859711,8.88982462882996,12.780277967453,5.72232103347779,15.7157771587372,9.43163251876831,14.6785416603088,7.18114113807679,,,,
103148224,,,,,14.2271716594696,9.02503538131714,12.9677062034607,5.80488061904908,15.940399646759,9.5706467628479,14.8867599964142,7.28039360046387,,,,
104624736,,,,,14.4324460029602,9.15956830978394,13.1554462909698,5.88617157936097,16.1629836559296,9.71374988555908,15.1001470088959,7.38453936576844,,,,
106099392,,,,,14.6324672698975,9.29230999946594,13.3403685092926,5.9677734375,16.3831388950348,9.8569586277008,15.3089053630829,7.48686170578003,,,,
107574944,,,,,14.8310534954071,9.42602038383484,13.5260365009308,6.05185985565186,16.6008474826813,9.99958491325378,15.5166842937469,7.59226179122925,,,,
109046656,,,,,15.0294060707092,9.55846571922302,13.7101213932037,6.13684916496277,16.8191590309143,10.1411261558533,15.723982334137,7.69896912574769,,,,
110523616,,,,,15.233238697052,9.68872213363648,13.9018633365631,6.21919488906861,17.0380465984344,10.2889006137848,15.9376697540283,7.81005501747132,,,,
111999104,,,,,15.4340884685516,9.82279801368714,14.0884740352631,6.30588030815125,17.2604103088379,10.4326317310333,16.1536173820496,7.91826939582825,,,,
113447776,,,,,15.6326880455017,9.95857381820679,14.2751715183258,6.38853526115418,17.479284286499,10.5755956172943,16.3577492237091,8.02590298652649,,,,
114922624,,,,,15.8373017311096,10.0909485816956,14.4633071422577,6.47157859802247,17.7023122310638,10.7183599472046,16.568665266037,8.12964344024659,,,,
116397792,,,,,16.0393347740173,10.2292914390564,14.6527783870697,6.55568766593934,17.924910068512,10.8629519939423,16.7829430103302,8.24104571342469,,,,
117853696,,,,,16.2358543872833,10.3679666519165,14.8406689167023,6.64085674285889,18.1373777389526,11.0069308280945,16.9946227073669,8.34770154953003,,,,
119327968,,,,,16.4416024684906,10.5055496692658,15.0236034393311,6.72355556488038,18.3627986907959,11.1530592441559,17.2046649456024,8.4570746421814,,,,
120783104,,,,,16.6389524936676,10.6376948356628,15.2033550739288,6.80467605590821,18.5867676734924,11.295392036438,17.4046528339386,8.56377148628235,,,,
122259808,,,,,16.8393301963806,10.7692008018494,15.3880863189697,6.88668394088746,18.8058574199676,11.4351682662964,17.6114575862884,8.67137956619263,,,,
123732640,,,,,17.0406575202942,10.9017963409424,15.5706784725189,6.97191166877747,19.0238842964172,11.5748202800751,17.820894241333,8.77635073661805,,,,
123762240,,,,,17.0447504520416,10.904586315155,15.5744831562042,6.97369527816773,19.0284798145294,11.5778601169586,17.8247315883636,8.77905893325806,,,,
125239264,,,,,17.2442193031311,11.0282647609711,15.7628993988037,7.05728363990784,19.2496876716614,11.7084639072418,18.0341622829437,8.88404965400696,,,,
126712096,,,,,17.4469757080078,11.1515164375305,15.9487709999084,7.14010787010193,19.4746906757355,11.8393995761871,18.242267370224,8.98722624778748,,,,
128188160,,,,,17.6427266597748,11.2745413780212,16.1363625526428,7.22263717651368,19.686274766922,11.9697997570038,18.4528007507324,9.0884120464325,,,,
129664224,,,,,17.8408374786377,11.3962800502777,16.3218374252319,7.30711650848389,19.90025639534,12.0959644317627,18.6599705219269,9.18942713737488,,,,
131142304,,,,,18.0388901233673,11.5171382427216,16.5049710273743,7.39117074012757,20.1197252273559,12.2250320911407,18.8710293769836,9.2959520816803,,,,
132617728,,,,,18.2429041862488,11.6422834396362,16.6927840709686,7.47538447380066,20.345534324646,12.3587527275085,19.0819194316864,9.40268516540528,,,,
134091744,,,,,18.4374551773071,11.7650966644287,16.8730182647705,7.55613255500794,20.5594007968902,12.4904158115387,19.286926984787,9.506427526474,,,,
135567040,,,,,18.6449489593506,11.8893227577209,17.0620560646057,7.64261794090271,20.7883648872375,12.6268470287323,19.5031967163086,9.62380027770997,,,,
137043104,,,,,18.8506422042847,12.0124793052673,17.2524230480194,7.72725987434388,21.0175476074219,12.7637734413147,19.7219069004059,9.73931312561036,,,,
29216,,,,,,,,,,,,,0.048,0.031,0.053,0.045
1489728,,,,,,,,,,,,,2.695,1.571,2.703,2.33
2950944,,,,,,,,,,,,,5.259,3.085,5.311,4.535
4412224,,,,,,,,,,,,,7.78000000000001,4.57299999999999,7.861,6.664
5873664,,,,,,,,,,,,,10.259,6.04999999999999,10.347,8.81699999999999
7335680,,,,,,,,,,,,,12.569,7.40599999999999,12.692,10.814
8799712,,,,,,,,,,,,,14.715,8.66899999999999,14.89,12.672
10262464,,,,,,,,,,,,,16.912,9.96399999999998,17.136,14.576
11707104,,,,,,,,,,,,,19.286,11.368,19.554,16.657
13172704,,,,,,,,,,,,,21.681,12.803,21.961,18.762
14635200,,,,,,,,,,,,,24.1909999999999,14.315,24.493,20.948
14649680,,,,,,,,,,,,,24.2089999999999,14.325,24.511,20.965
15372624,,,,,,,,,,,,,25.0539999999999,14.825,25.418,21.763
16096816,,,,,,,,,,,,,25.9069999999999,15.321,26.308,22.565
16820832,,,,,,,,,,,,,26.7509999999999,15.807,27.169,23.341
17544256,,,,,,,,,,,,,27.5959999999999,16.334,28.041,24.138
18269104,,,,,,,,,,,,,28.4299999999999,16.846,28.91,24.943
18992304,,,,,,,,,,,,,29.1389999999999,17.29,29.617,25.611
19715040,,,,,,,,,,,,,29.8749999999999,17.764,30.374,26.315
20438992,,,,,,,,,,,,,30.5309999999999,18.185,31.059,26.978
21162608,,,,,,,,,,,,,31.1869999999999,18.601,31.739,27.624
21886592,,,,,,,,,,,,,31.7919999999999,18.947,32.362,28.24
22610592,,,,,,,,,,,,,32.4999999999999,19.397,33.087,28.889
23334560,,,,,,,,,,,,,33.2549999999999,19.876,33.827,29.562
24058096,,,,,,,,,,,,,34.0719999999999,20.373,34.627,30.271
24782064,,,,,,,,,,,,,34.8389999999999,20.848,35.424,30.981
25506800,,,,,,,,,,,,,35.6259999999999,21.336,36.225,31.674
26230128,,,,,,,,,,,,,36.6299999999999,21.952,37.235,32.561
26954624,,,,,,,,,,,,,37.4849999999999,22.504,38.087,33.314
27677568,,,,,,,,,,,,,38.3329999999999,23.013,38.945,34.062
28401680,,,,,,,,,,,,,39.1079999999999,23.471,39.701,34.737
29124608,,,,,,,,,,,,,39.6689999999999,23.8329999999999,40.301,35.281
29848304,,,,,,,,,,,,,40.2539999999999,24.2069999999999,40.887,35.8109999999999
30571088,,,,,,,,,,,,,41.2039999999999,24.7889999999999,41.8149999999999,36.6389999999999
31297120,,,,,,,,,,,,,42.3089999999998,25.4989999999999,42.9229999999999,37.6289999999999
32019376,,,,,,,,,,,,,43.1839999999998,26.0459999999999,43.7719999999999,38.3859999999999
32742848,,,,,,,,,,,,,43.9129999999998,26.5189999999999,44.5029999999999,39.0519999999999
33465744,,,,,,,,,,,,,44.5519999999998,26.9319999999999,45.1479999999999,39.654
34190656,,,,,,,,,,,,,45.3329999999998,27.4339999999999,45.9449999999999,40.358
34914480,,,,,,,,,,,,,46.1219999999998,27.9069999999999,46.7239999999999,41.068
35637280,,,,,,,,,,,,,47.3039999999997,28.6309999999999,47.8829999999999,42.0769999999999
36360240,,,,,,,,,,,,,48.2569999999997,29.2069999999999,48.8129999999998,42.9089999999999
37084160,,,,,,,,,,,,,48.9879999999997,29.6729999999998,49.5299999999998,43.5649999999999
37806064,,,,,,,,,,,,,49.6009999999997,30.0589999999998,50.1249999999999,44.1219999999999
38528416,,,,,,,,,,,,,50.2319999999997,30.4549999999998,50.7339999999999,44.675
39249808,,,,,,,,,,,,,50.9899999999997,30.9599999999998,51.5259999999999,45.379
39973760,,,,,,,,,,,,,51.5499999999997,31.3309999999999,52.0919999999999,45.907
40005504,,,,,,,,,,,,,51.5989999999997,31.3619999999999,52.1419999999999,45.952
41587104,,,,,,,,,,,,,54.0679999999997,32.9119999999999,54.6809999999999,48.259
43174368,,,,,,,,,,,,,56.5539999999997,34.4689999999999,57.2049999999999,50.572
44761664,,,,,,,,,,,,,59.0819999999997,36.0549999999999,59.7429999999999,52.9
46348672,,,,,,,,,,,,,61.7219999999997,37.6959999999999,62.3309999999999,55.312
47935936,,,,,,,,,,,,,64.3589999999997,39.3279999999999,64.8709999999999,57.671
49523168,,,,,,,,,,,,,66.9559999999997,40.9799999999999,67.4309999999999,60.115
51109344,,,,,,,,,,,,,69.6199999999997,42.5949999999999,69.9669999999999,62.476
52695936,,,,,,,,,,,,,72.1829999999997,44.1879999999999,72.4499999999999,64.833
54282656,,,,,,,,,,,,,74.7589999999996,45.7799999999999,74.9469999999999,67.193
54296592,,,,,,,,,,,,,74.7799999999996,45.7929999999999,74.9699999999999,67.212
55010880,,,,,,,,,,,,,75.8269999999996,46.4629999999999,75.9959999999999,68.138
55736784,,,,,,,,,,,,,76.8809999999996,47.1209999999999,77.0499999999999,69.058
56459120,,,,,,,,,,,,,77.9419999999996,47.7649999999999,78.0689999999999,69.988
57181344,,,,,,,,,,,,,79.0199999999996,48.4359999999999,79.1539999999999,70.95
57904800,,,,,,,,,,,,,80.0769999999996,49.0999999999999,80.2599999999999,71.931
58628960,,,,,,,,,,,,,81.1759999999996,49.7919999999999,81.3499999999999,72.932
59351600,,,,,,,,,,,,,82.2419999999996,50.4739999999999,82.4359999999999,73.892
60075376,,,,,,,,,,,,,83.3299999999996,51.1519999999999,83.5179999999999,74.872
60799072,,,,,,,,,,,,,84.4199999999996,51.8429999999999,84.6159999999999,75.835
61521856,,,,,,,,,,,,,85.5179999999996,52.5189999999999,85.6959999999999,76.801
62245664,,,,,,,,,,,,,86.6459999999996,53.2349999999999,86.8609999999999,77.822
62969376,,,,,,,,,,,,,87.6869999999996,53.8739999999999,87.8859999999999,78.749
63692464,,,,,,,,,,,,,88.6119999999996,54.4499999999999,88.8289999999999,79.58
64416464,,,,,,,,,,,,,89.5889999999996,55.0589999999999,89.7639999999999,80.433
65140160,,,,,,,,,,,,,90.5499999999996,55.6669999999999,90.7089999999999,81.292
65861936,,,,,,,,,,,,,91.5419999999996,56.2799999999999,91.6629999999999,82.161
66585312,,,,,,,,,,,,,92.5479999999996,56.8969999999999,92.6369999999998,83.038
67310064,,,,,,,,,,,,,93.5279999999996,57.5049999999999,93.5559999999998,83.904
68033472,,,,,,,,,,,,,94.5019999999995,58.1119999999999,94.5019999999998,84.7559999999999
68757648,,,,,,,,,,,,,95.4719999999995,58.7109999999999,95.4519999999997,85.6229999999999
69481232,,,,,,,,,,,,,96.4609999999994,59.2919999999999,96.4119999999997,86.4829999999999
70203008,,,,,,,,,,,,,97.3799999999994,59.8859999999999,97.3499999999996,87.3499999999999
70931168,,,,,,,,,,,,,98.3449999999993,60.5219999999999,98.3399999999996,88.2519999999999
71651792,,,,,,,,,,,,,99.4079999999993,61.2029999999999,99.4329999999996,89.2259999999999
72376832,,,,,,,,,,,,,100.603999999999,61.9249999999999,100.609,90.2739999999999
73099296,,,,,,,,,,,,,101.743999999999,62.6239999999999,101.739,91.2819999999999
73822736,,,,,,,,,,,,,102.815999999999,63.3019999999999,102.791,92.2569999999998
74546208,,,,,,,,,,,,,103.886999999999,63.975,103.829,93.2069999999998
75271056,,,,,,,,,,,,,104.953999999999,64.632,104.861,94.1519999999997
75994992,,,,,,,,,,,,,106.012999999999,65.299,105.932,95.0959999999997
76718752,,,,,,,,,,,,,107.120999999999,65.983,107.036,96.0859999999997
77442592,,,,,,,,,,,,,108.157999999999,66.654,108.078,97.0419999999997
78166464,,,,,,,,,,,,,109.247999999999,67.331,109.155,98.0069999999996
78889872,,,,,,,,,,,,,110.274999999999,67.9640000000001,110.158,98.9159999999997
79611264,,,,,,,,,,,,,111.278999999999,68.5810000000001,111.136,99.8149999999997
80337568,,,,,,,,,,,,,112.295,69.2100000000002,112.144,100.728
81059168,,,,,,,,,,,,,113.325,69.8390000000002,113.128,101.64
81780928,,,,,,,,,,,,,114.389,70.4790000000003,114.161,102.601
82505344,,,,,,,,,,,,,115.446,71.1370000000003,115.195,103.549
83226624,,,,,,,,,,,,,116.46,71.7740000000004,116.222,104.449
83949216,,,,,,,,,,,,,117.475,72.3840000000004,117.212,105.355
83978688,,,,,,,,,,,,,117.523,72.4110000000004,117.261,105.397
85452992,,,,,,,,,,,,,119.921,73.8200000000004,119.729,107.5
86929216,,,,,,,,,,,,,122.336,75.2590000000004,122.212,109.694
88404576,,,,,,,,,,,,,124.793,76.7200000000004,124.737,111.986
89879136,,,,,,,,,,,,,127.248,78.1980000000004,127.273,114.224
91353408,,,,,,,,,,,,,129.876,79.7890000000004,129.864,116.493
92827936,,,,,,,,,,,,,132.527,81.4130000000004,132.484,118.776
94303904,,,,,,,,,,,,,135.138,82.9970000000004,135.08,121.095
95778816,,,,,,,,,,,,,137.812,84.6530000000004,137.752,123.455
97252512,,,,,,,,,,,,,140.453,86.2500000000004,140.423,125.773
98726336,,,,,,,,,,,,,143.107,87.8700000000004,143.062,128.105
100201120,,,,,,,,,,,,,145.771,89.4880000000004,145.711,130.415
101674784,,,,,,,,,,,,,148.491,91.1330000000004,148.362,132.752
103148224,,,,,,,,,,,,,151.204,92.7710000000005,151.009,135.098
104624736,,,,,,,,,,,,,153.895,94.3810000000005,153.656,137.405
106099392,,,,,,,,,,,,,156.587,96.0090000000005,156.316,139.723
107574944,,,,,,,,,,,,,159.204999999999,97.5820000000005,158.943,141.992
109046656,,,,,,,,,,,,,161.822999999999,99.2020000000005,161.599,144.282
110523616,,,,,,,,,,,,,164.442999999999,100.759000000001,164.222,146.533
111999104,,,,,,,,,,,,,167.065,102.326,166.837,148.788
113447776,,,,,,,,,,,,,169.695,103.929000000001,169.453,151.063
114922624,,,,,,,,,,,,,172.414999999999,105.549,172.152,153.384999999999
116397792,,,,,,,,,,,,,175.044999999999,107.084,174.84,155.740999999999
117853696,,,,,,,,,,,,,177.545,108.594,177.464,158.100999999999
119327968,,,,,,,,,,,,,180.056999999999,110.111,180.066,160.440999999999
120783104,,,,,,,,,,,,,182.502999999999,111.561,182.601,162.697999999999
122259808,,,,,,,,,,,,,184.974,113.032,185.163,164.963999999999
123732640,,,,,,,,,,,,,187.418,114.422000000001,187.717,167.185999999999
123762240,,,,,,,,,,,,,187.461,114.448,187.759,167.222999999999
125239264,,,,,,,,,,,,,189.675,115.704000000001,189.999,169.128999999999
126712096,,,,,,,,,,,,,192.071,117.092000000001,192.459,171.213999999999
128188160,,,,,,,,,,,,,194.533,118.534000000001,195.025,173.356999999999
129664224,,,,,,,,,,,,,197.027,119.977,197.578,175.539999999999
131142304,,,,,,,,,,,,,199.46,121.413000000001,200.055,177.654999999999
132617728,,,,,,,,,,,,,201.871,122.839,202.468,179.756999999999
134091744,,,,,,,,,,,,,204.206,124.228,204.828,181.787999999999
135567040,,,,,,,,,,,,,206.479,125.562000000001,207.14,183.746999999999
137043104,,,,,,,,,,,,,208.786,126.937,209.468,185.767999999999
29248,,,5.8768983,0.346328,,,,,,,,,,,,
58496,,,10.8863962,0.6683188,,,,,,,,,,,,
87712,,,15.3796418,0.9806652,,,,,,,,,,,,
116960,,,20.6418194,1.3041723,,,,,,,,,,,,
146208,,,25.4948676,1.6233001,,,,,,,,,,,,
175456,,,30.4107013,1.9397703,,,,,,,,,,,,
204672,,,34.7908794,2.269507,,,,,,,,,,,,
233920,,,39.938637,2.5958295,,,,,,,,,,,,
263136,,,44.3466966,2.8999697,,,,,,,,,,,,
292384,,,49.5974283,3.2248871,,,,,,,,,,,,
321600,,,54.2821141,3.5411277,,,,,,,,,,,,
350848,,,59.65002,3.8574265,,,,,,,,,,,,
380064,,,63.9641002,4.1597345,,,,,,,,,,,,
409280,,,69.0343584,4.4843665,,,,,,,,,,,,
438528,,,74.3913197,4.8124358,,,,,,,,,,,,
467744,,,78.7262884,5.1154901,,,,,,,,,,,,
496960,,,83.6991391,5.4317859,,,,,,,,,,,,
526208,,,88.7760347,5.7475569,,,,,,,,,,,,
555456,,,93.5127453,6.0696755,,,,,,,,,,,,
584672,,,98.5163994,6.3912103,,,,,,,,,,,,
613920,,,103.5768989,6.7046689,,,,,,,,,,,,
643168,,,108.6561151,7.0214314,,,,,,,,,,,,
672384,,,113.228311,7.3347711,,,,,,,,,,,,
701632,,,118.3545397,7.6538071,,,,,,,,,,,,
730848,,,122.7736775,7.9618634,,,,,,,,,,,,
760064,,,127.1681827,8.2736355,,,,,,,,,,,,
789280,,,131.8943664,8.5871598,,,,,,,,,,,,
818496,,,137.064058,8.9070036,,,,,,,,,,,,
847712,,,142.0893579,9.2253847,,,,,,,,,,,,
876928,,,146.3012771,9.535374,,,,,,,,,,,,
906144,,,151.6455337,9.8562694,,,,,,,,,,,,
935392,,,156.7867926,10.1756825,,,,,,,,,,,,
964608,,,161.3141524,10.4916734,,,,,,,,,,,,
993824,,,166.2009261,10.8083501,,,,,,,,,,,,
1023040,,,170.8607091,11.1244132,,,,,,,,,,,,
1052256,,,176.1984324,11.4614259,,,,,,,,,,,,
1081472,,,181.0389923,11.7876355,,,,,,,,,,,,
1110688,,,185.7763941,12.107805,,,,,,,,,,,,
1139904,,,190.4037532,12.4239555,,,,,,,,,,,,
1169120,,,195.788715,12.7496337,,,,,,,,,,,,
1198336,,,201.1318998,13.0773177,,,,,,,,,,,,
1227552,,,206.272929,13.401876,,,,,,,,,,,,
1256768,,,211.1830886,13.7408805,,,,,,,,,,,,
1285984,,,215.4621556,14.0555506,,,,,,,,,,,,
1315200,,,220.3896661,14.3746417,,,,,,,,,,,,
1344416,,,225.3583786,14.7054804,,,,,,,,,,,,
1373632,,,230.4721978,15.0186798,,,,,,,,,,,,
1402848,,,235.4687654,15.332424,,,,,,,,,,,,
1432064,,,239.8463841,15.6423009,,,,,,,,,,,,
1461312,,,245.1783988,15.9603684,,,,,,,,,,,,
1490528,,,249.3698378,16.265557,,,,,,,,,,,,
1519744,,,253.6866814,16.5749609,,,,,,,,,,,,
1548992,,,259.0198403,16.8958783,,,,,,,,,,,,
1578208,,,263.2857593,17.1974605,,,,,,,,,,,,
1607456,,,268.0499202,17.516837,,,,,,,,,,,,
1636704,,,272.8439995,17.8402853,,,,,,,,,,,,
1665952,,,277.7946612,18.1536016,,,,,,,,,,,,
1695168,,,282.1794835,18.4586889,,,,,,,,,,,,
1724384,,,287.4248437,18.7813862,,,,,,,,,,,,
1753600,,,292.6328867,19.106494,,,,,,,,,,,,
1782816,,,297.5111977,19.4226583,,,,,,,,,,,,
1812032,,,302.5356011,19.7428315,,,,,,,,,,,,
1841280,,,307.5107562,20.056572,,,,,,,,,,,,
1870528,,,312.5066832,20.3743607,,,,,,,,,,,,
1899744,,,316.7054947,20.6984259,,,,,,,,,,,,
1928992,,,321.5733028,21.014503,,,,,,,,,,,,
1958240,,,326.47142,21.3315711,,,,,,,,,,,,
1987488,,,330.8552158,21.6401495,,,,,,,,,,,,
2016736,,,335.7692523,21.9596916,,,,,,,,,,,,
2045984,,,340.6706327,22.2924835,,,,,,,,,,,,
2075232,,,345.5518414,22.6426124,,,,,,,,,,,,
2104480,,,350.293175,22.9527735,,,,,,,,,,,,
2133728,,,354.6838807,23.2584069,,,,,,,,,,,,
2162976,,,359.2862366,23.5734789,,,,,,,,,,,,
2192224,,,363.9998983,23.8912964,,,,,,,,,,,,
2221472,,,368.4964878,24.1946392,,,,,,,,,,,,
2250720,,,373.197653,24.5161963,,,,,,,,,,,,
2279968,,,377.9681594,24.8208876,,,,,,,,,,,,
2309184,,,382.1095616,25.1204683,,,,,,,,,,,,
2338432,,,387.0944959,25.4453248,,,,,,,,,,,,
2367648,,,391.3755009,25.7674747,,,,,,,,,,,,
2396896,,,396.1867269,26.0842575,,,,,,,,,,,,
2426144,,,401.0356808,26.3994223,,,,,,,,,,,,
2455392,,,405.2119511,26.7114107,,,,,,,,,,,,
2484640,,,410.0587193,27.0226891,,,,,,,,,,,,
2513888,,,414.5911207,27.336421,,,,,,,,,,,,
2543136,,,419.6145318,27.6622534,,,,,,,,,,,,
2572384,,,424.640721,27.988252,,,,,,,,,,,,
2601632,,,429.6738977,28.3115727,,,,,,,,,,,,
2630880,,,434.7505509,28.6366907,,,,,,,,,,,,
2660128,,,439.1646153,28.94267,,,,,,,,,,,,
2689376,,,444.5904334,29.2654035,,,,,,,,,,,,
2718656,,,449.8465506,29.5834097,,,,,,,,,,,,
2747904,,,454.3887701,29.891972,,,,,,,,,,,,
2777184,,,459.5329569,30.2161621,,,,,,,,,,,,
2806432,,,463.7979992,30.5235879,,,,,,,,,,,,
2835680,,,468.1808661,30.8256676,,,,,,,,,,,,
2864928,,,472.8716171,31.1427864,,,,,,,,,,,,
2894176,,,477.8143208,31.4608938,,,,,,,,,,,,
2923424,,,482.8819972,31.8211859,,,,,,,,,,,,
2955200,,,489.07274,32.1743696,,,,,,,,,,,,
2986976,,,494.9735028,32.5039012,,,,,,,,,,,,
3018752,,,500.9954683,32.8328671,,,,,,,,,,,,
3050496,,,507.0567381,33.1626545,,,,,,,,,,,,
3082272,,,512.8836957,33.4919677,,,,,,,,,,,,
3108288,,,518.6504883,33.8067024,,,,,,,,,,,,
3140064,,,524.2461719,34.1369518,,,,,,,,,,,,
3171808,,,529.9370126,34.4630629,,,,,,,,,,,,
3203584,,,535.3866317,34.7892365,,,,,,,,,,,,
3235328,,,541.2163711,35.1209428,,,,,,,,,,,,
3267072,,,546.8541074,35.4549903,,,,,,,,,,,,
3298816,,,552.2794323,35.7867174,,,,,,,,,,,,
3330560,,,557.8537387,36.1208816,,,,,,,,,,,,
3362304,,,563.3997746,36.4476322,,,,,,,,,,,,
3394048,,,569.0293616,36.77064,,,,,,,,,,,,
3425792,,,574.4760901,37.1003013,,,,,,,,,,,,
3457536,,,580.0188439,37.4343405,,,,,,,,,,,,
3489280,,,585.6161095,37.7663942,,,,,,,,,,,,
3521024,,,591.1301526,38.0959596,,,,,,,,,,,,
3552768,,,596.7581446,38.4252552,,,,,,,,,,,,
3584512,,,602.3743669,38.7551925,,,,,,,,,,,,
3616256,,,607.8373848,39.0906805,,,,,,,,,,,,
3648000,,,613.6596734,39.4228614,,,,,,,,,,,,
3679744,,,619.2280993,39.7504028,,,,,,,,,,,,
3711488,,,624.4117566,40.0781537,,,,,,,,,,,,
3743232,,,629.8369426,40.4076327,,,,,,,,,,,,
3775008,,,635.4812633,40.7347613,,,,,,,,,,,,
3806752,,,641.2326338,41.0690904,,,,,,,,,,,,
3838496,,,646.2538374,41.3932291,,,,,,,,,,,,
3870272,,,651.3841252,41.7161129,,,,,,,,,,,,
3902016,,,656.8212314,42.0490209,,,,,,,,,,,,
3933792,,,662.1431774,42.3721845,,,,,,,,,,,,
3965536,,,667.5555418,42.6925249,,,,,,,,,,,,
3997312,,,672.8536217,43.0198253,,,,,,,,,,,,
4029056,,,678.2150967,43.3522778,,,,,,,,,,,,
4060832,,,683.5038272,43.6769365,,,,,,,,,,,,
4092608,,,689.1360202,44.004092,,,,,,,,,,,,
4124384,,,694.8318451,44.3434261,,,,,,,,,,,,
4156160,,,700.4573647,44.6724877,,,,,,,,,,,,
4187936,,,705.9578235,44.9945259,,,,,,,,,,,,
4219712,,,711.3650411,45.3303158,,,,,,,,,,,,
4251488,,,716.9905971,45.6599761,,,,,,,,,,,,
4283264,,,722.4829182,45.9934058,,,,,,,,,,,,
4315040,,,728.0948698,46.3199698,,,,,,,,,,,,
4346816,,,733.4579288,46.6397366,,,,,,,,,,,,
4378624,,,738.9250077,46.9686094,,,,,,,,,,,,
4410400,,,744.7005131,47.3033653,,,,,,,,,,,,
4442176,,,750.4279663,47.6268179,,,,,,,,,,,,
4473952,,,755.9857053,47.9510074,,,,,,,,,,,,
4505728,,,761.1685292,48.2750759,,,,,,,,,,,,
4535232,,,766.2077557,48.6093209,,,,,,,,,,,,
4564704,,,771.6511744,48.9334775,,,,,,,,,,,,
4594208,,,777.2191401,49.253866,,,,,,,,,,,,
4623680,,,782.5107233,49.5715215,,,,,,,,,,,,
4653184,,,788.2573691,49.8934705,,,,,,,,,,,,
4682688,,,793.3092399,50.2122496,,,,,,,,,,,,
4712160,,,797.5216093,50.5196852,,,,,,,,,,,,
4741632,,,802.3952311,50.8331202,,,,,,,,,,,,
4771136,,,808.2545513,51.1536256,,,,,,,,,,,,
4800608,,,813.0122927,51.4635385,,,,,,,,,,,,
4830080,,,818.6634517,51.7867849,,,,,,,,,,,,
4859552,,,824.2924665,52.114543,,,,,,,,,,,,
4889056,,,828.9749791,52.4175714,,,,,,,,,,,,
4918528,,,833.3551038,52.7174676,,,,,,,,,,,,
4948032,,,838.6458888,53.0297318,,,,,,,,,,,,
4977504,,,844.142393,53.3479658,,,,,,,,,,,,
5007008,,,849.2303061,53.658636,,,,,,,,,,,,
5036512,,,854.405797,53.9734278,,,,,,,,,,,,
5066016,,,859.7143115,54.2979987,,,,,,,,,,,,
5095520,,,865.2418536,54.6147953,,,,,,,,,,,,
5125024,,,870.5604165,54.9486429,,,,,,,,,,,,
5154528,,,875.5655817,55.2575767,,,,,,,,,,,,
5184032,,,880.8497387,55.5667448,,,,,,,,,,,,
5213536,,,886.0819108,55.8782503,,,,,,,,,,,,
5243040,,,891.3784156,56.1872247,,,,,,,,,,,,
5272544,,,896.4716016,56.4930207,,,,,,,,,,,,
5302048,,,901.5071533,56.7950507,,,,,,,,,,,,
5331552,,,907.1516571,57.1103834,,,,,,,,,,,,
5361056,,,912.4156958,57.413708,,,,,,,,,,,,
5390560,,,917.7879355,57.7221233,,,,,,,,,,,,
5420064,,,923.2185281,58.0314486,,,,,,,,,,,,
5449568,,,928.4043127,58.3361376,,,,,,,,,,,,
5479072,,,933.0332331,58.6320391,,,,,,,,,,,,
5508576,,,937.4226734,58.9240524,,,,,,,,,,,,
5538080,,,942.333452,59.2247271,,,,,,,,,,,,
5567584,,,947.2675771,59.5325585,,,,,,,,,,,,
5597088,,,951.7294427,59.829767,,,,,,,,,,,,
5626592,,,957.1379728,60.1404665,,,,,,,,,,,,
5656096,,,962.5296821,60.4504682,,,,,,,,,,,,
5685600,,,967.6180607,60.753287,,,,,,,,,,,,
5715104,,,973.1748853,61.0628291,,,,,,,,,,,,
5744608,,,977.858179,61.352731,,,,,,,,,,,,
5774112,,,983.0433814,61.6608515,,,,,,,,,,,,
5803616,,,988.5486686,61.9736672,,,,,,,,,,,,
5833120,,,993.2450435,62.2770083,,,,,,,,,,,,
5862624,,,997.7434482,62.5787358,,,,,,,,,,,,
5892128,,,1003.1708659,62.9004124,,,,,,,,,,,,
5921632,,,1008.6119931,63.2167125,,,,,,,,,,,,
5951168,,,1013.8227443,63.5313423,,,,,,,,,,,,
5980704,,,1018.8863169,63.8361103,,,,,,,,,,,,
6010336,,,1023.7689378,64.1607849,,,,,,,,,,,,
6039968,,,1028.5237159,64.4691359,,,,,,,,,,,,
6069600,,,1033.508656,64.7755517,,,,,,,,,,,,
6099232,,,1038.459923,65.0869196,,,,,,,,,,,,
6128864,,,1043.6169892,65.3910745,,,,,,,,,,,,
6158496,,,1048.997817,65.6925579,,,,,,,,,,,,
6188128,,,1054.2076494,65.9887316,,,,,,,,,,,,
6217760,,,1059.534822,66.2969838,,,,,,,,,,,,
6247392,,,1064.8184669,66.5981789,,,,,,,,,,,,
6277024,,,1070.1089186,66.8990391,,,,,,,,,,,,
6306656,,,1075.3802097,67.1919785,,,,,,,,,,,,
6336288,,,1080.5838506,67.4988824,,,,,,,,,,,,
6365920,,,1085.7832993,67.8038899,,,,,,,,,,,,
6395520,,,1090.9722927,68.1068665,,,,,,,,,,,,
6425120,,,1095.8158196,68.4012862,,,,,,,,,,,,
6454688,,,1100.5852792,68.684063,,,,,,,,,,,,
6484256,,,1105.4673921,68.9844978,,,,,,,,,,,,
6513792,,,1110.1182383,69.2810124,,,,,,,,,,,,
6543328,,,1115.2016371,69.5765658,,,,,,,,,,,,
6572864,,,1119.6609439,69.87018,,,,,,,,,,,,
6602400,,,1124.1210384,70.1607596,,,,,,,,,,,,
6631936,,,1128.278139,70.4441412,,,,,,,,,,,,
6661472,,,1132.6948472,70.7433896,,,,,,,,,,,,
6690976,,,1137.1103576,71.0424108,,,,,,,,,,,,
6720512,,,1141.4491156,71.3368729,,,,,,,,,,,,
6750016,,,1146.2186542,71.6343546,,,,,,,,,,,,
6779520,,,1151.1216399,71.9357293,,,,,,,,,,,,
6809024,,,1155.7828302,72.2397451,,,,,,,,,,,,
6838528,,,1160.4646296,72.5382984,,,,,,,,,,,,
6868032,,,1165.8173312,72.8502049,,,,,,,,,,,,
6897536,,,1170.8851027,73.157598,,,,,,,,,,,,
6927072,,,1175.602962,73.4776672,,,,,,,,,,,,
6956576,,,1180.6961093,73.7830332,,,,,,,,,,,,
6986144,,,1185.435556,74.0930994,,,,,,,,,,,,
7015680,,,1190.5530409,74.4059432,,,,,,,,,,,,
7045248,,,1195.6234921,74.7105582,,,,,,,,,,,,
7074848,,,1200.4173377,75.0183227,,,,,,,,,,,,
7104416,,,1205.498354,75.3214644,,,,,,,,,,,,
7133952,,,1210.1682479,75.629589,,,,,,,,,,,,
7163520,,,1214.8590458,75.9288224,,,,,,,,,,,,
7193056,,,1219.944256,76.2380153,,,,,,,,,,,,
7222624,,,1224.5810409,76.5438836,,,,,,,,,,,,
7252160,,,1229.6458588,76.8564157,,,,,,,,,,,,
7281696,,,1234.4290523,77.1629032,,,,,,,,,,,,
7311232,,,1239.7642125,77.4817759,,,,,,,,,,,,
7340736,,,1244.9377335,77.7872682,,,,,,,,,,,,
7370240,,,1249.6559259,78.0857643,,,,,,,,,,,,
7399744,,,1254.8787811,78.3938547,,,,,,,,,,,,
7429248,,,1259.9216671,78.6986633,,,,,,,,,,,,
7458752,,,1265.0122978,78.9980461,,,,,,,,,,,,
7488256,,,1270.3604056,79.3031414,,,,,,,,,,,,
7517760,,,1276.1228455,79.614003,,,,,,,,,,,,
7547232,,,1281.3299334,79.9198143,,,,,,,,,,,,
7576704,,,1286.6970436,80.2166213,,,,,,,,,,,,
7606176,,,1292.0286029,80.5114208,,,,,,,,,,,,
7635648,,,1297.4857695,80.8095452,,,,,,,,,,,,
7665152,,,1303.1378418,81.1042366,,,,,,,,,,,,
7694624,,,1308.6299119,81.3932427,,,,,,,,,,,,
7724096,,,1313.7035438,81.6810348,,,,,,,,,,,,
7753568,,,1319.0323859,81.9742219,,,,,,,,,,,,
7783040,,,1324.9575484,82.2750185,,,,,,,,,,,,
7812512,,,1330.3734445,82.5678309,,,,,,,,,,,,
7841952,,,1335.5745968,82.8713272,,,,,,,,,,,,
7871424,,,1340.8574843,83.165656,,,,,,,,,,,,
7900896,,,1346.2977171,83.4589739,,,,,,,,,,,,
7930400,,,1352.405084,83.7573475,,,,,,,,,,,,
7959904,,,1358.0462628,84.0516215,,,,,,,,,,,,
7989408,,,1364.0125536,84.3460141,,,,,,,,,,,,
8018912,,,1369.8542972,84.646294,,,,,,,,,,,,
8048384,,,1375.0203553,84.9292507,,,,,,,,,,,,
8077856,,,1380.7663131,85.2246588,,,,,,,,,,,,
8107328,,,1386.1140103,85.5130876,,,,,,,,,,,,
8136800,,,1391.0839068,85.80535,,,,,,,,,,,,
8166272,,,1396.2909958,86.1010836,,,,,,,,,,,,
8195744,,,1401.4052434,86.3848576,,,,,,,,,,,,
8225216,,,1406.419709,86.6673374,,,,,,,,,,,,
8254688,,,1411.3816063,86.9504598,,,,,,,,,,,,
8284160,,,1416.1033357,87.2299881,,,,,,,,,,,,
8313632,,,1420.9302109,87.5073134,,,,,,,,,,,,
8343104,,,1426.2527576,87.7924064,,,,,,,,,,,,
8372544,,,1430.8667039,88.0754265,,,,,,,,,,,,
8401984,,,1435.6554193,88.3630995,,,,,,,,,,,,
8431456,,,1440.7940728,88.6548872,,,,,,,,,,,,
8460896,,,1445.1625712,88.9414244,,,,,,,,,,,,
8490336,,,1449.866784,89.2264042,,,,,,,,,,,,
8519776,,,1454.3157944,89.5109642,,,,,,,,,,,,
8549216,,,1458.7260072,89.7930377,,,,,,,,,,,,
8578656,,,1463.3105709,90.076681,,,,,,,,,,,,
8608096,,,1467.9749786,90.3643345,,,,,,,,,,,,
8637568,,,1473.0474059,90.6541419,,,,,,,,,,,,
8667008,,,1477.7080137,90.9485773,,,,,,,,,,,,
8696480,,,1483.0232068,91.2468196,,,,,,,,,,,,
8725920,,,1487.464221,91.5214334,,,,,,,,,,,,
8755424,,,1492.8944467,91.8152358,,,,,,,,,,,,
8784896,,,1497.5099167,92.1137817,,,,,,,,,,,,
8814400,,,1502.6985118,92.4268116,,,,,,,,,,,,
8843904,,,1508.0466564,92.7335412,,,,,,,,,,,,
8873376,,,1512.7518373,93.027219,,,,,,,,,,,,
8902848,,,1517.7487556,93.3252788,,,,,,,,,,,,
8932352,,,1522.7372458,93.6153488,,,,,,,,,,,,
8961824,,,1527.4964865,93.904335,,,,,,,,,,,,
8991296,,,1532.2731402,94.1910935,,,,,,,,,,,,
9020768,,,1536.9103158,94.4764125,,,,,,,,,,,,
9050240,,,1541.4604372,94.7583073,,,,,,,,,,,,
9079712,,,1545.9746652,95.0453803,,,,,,,,,,,,
9109216,,,1551.363765,95.3373045,,,,,,,,,,,,
9138720,,,1555.8666287,95.6206049,,,,,,,,,,,,
9168256,,,1560.2030346,95.8951799,,,,,,,,,,,,
9197760,,,1564.9317403,96.1767888,,,,,,,,,,,,
9227296,,,1569.648412,96.4656369,,,,,,,,,,,,
9256800,,,1574.2570333,96.7492077,,,,,,,,,,,,
9286336,,,1579.4953511,97.0350871,,,,,,,,,,,,
9315840,,,1583.9128801,97.3208387,,,,,,,,,,,,
9345344,,,1588.5999854,97.5959769,,,,,,,,,,,,
9374848,,,1593.4021672,97.8802772,,,,,,,,,,,,
9404352,,,1598.1391865,98.166512,,,,,,,,,,,,
9433856,,,1602.7896889,98.4467022,,,,,,,,,,,,
9463392,,,1608.3030711,98.7402021,,,,,,,,,,,,
9492928,,,1613.0463854,99.0300492,,,,,,,,,,,,
9522464,,,1617.5450851,99.310892,,,,,,,,,,,,
9552032,,,1622.913396,99.610691,,,,,,,,,,,,
9581600,,,1628.322644,99.9077001,,,,,,,,,,,,
9611168,,,1632.9839946,100.1944282,,,,,,,,,,,,
9640736,,,1637.5750116,100.4814968,,,,,,,,,,,,
9670304,,,1642.4204655,100.7773267,,,,,,,,,,,,
9699840,,,1647.3085337,101.074344,,,,,,,,,,,,
9729376,,,1652.0598559,101.3696225,,,,,,,,,,,,
9758912,,,1656.844827,101.666774,,,,,,,,,,,,
9788448,,,1661.5819146,101.9664292,,,,,,,,,,,,
9817984,,,1666.0742326,102.2627198,,,,,,,,,,,,
9847552,,,1670.9048807,102.5676735,,,,,,,,,,,,
9877120,,,1675.4663215,102.8684607,,,,,,,,,,,,
9906720,,,1680.1003842,103.1820894,,,,,,,,,,,,
9936320,,,1684.6044712,103.4909705,,,,,,,,,,,,
9965920,,,1689.7812547,103.8098663,,,,,,,,,,,,
9995488,,,1694.4679947,104.1231761,,,,,,,,,,,,
10025056,,,1699.2877483,104.4324994,,,,,,,,,,,,
10054624,,,1704.2679423,104.7386628,,,,,,,,,,,,
10084192,,,1709.7999968,105.0541571,,,,,,,,,,,,
10113728,,,1714.58586,105.3633054,,,,,,,,,,,,
10143264,,,1719.516399,105.6719555,,,,,,,,,,,,
10172832,,,1725.4212179,105.9977282,,,,,,,,,,,,
10202400,,,1730.4424555,106.3018583,,,,,,,,,,,,
10231968,,,1735.2466075,106.5975748,,,,,,,,,,,,
10261536,,,1740.0459455,106.8937031,,,,,,,,,,,,
10291072,,,1744.891745,107.1916905,,,,,,,,,,,,
10320608,,,1749.8410088,107.4927269,,,,,,,,,,,,
10350144,,,1755.1150348,107.7954152,,,,,,,,,,,,
10379648,,,1760.0465317,108.0998332,,,,,,,,,,,,
10409152,,,1764.7749659,108.39969,,,,,,,,,,,,
10438656,,,1769.5259428,108.7035514,,,,,,,,,,,,
10468160,,,1774.4153783,109.0119061,,,,,,,,,,,,
10497664,,,1779.2902841,109.3087862,,,,,,,,,,,,
10527200,,,1784.665823,109.6362591,,,,,,,,,,,,
10556768,,,1790.5360192,109.9488705,,,,,,,,,,,,
10586336,,,1795.5205997,110.2499709,,,,,,,,,,,,
10615936,,,1801.2327116,110.5593491,,,,,,,,,,,,
10645504,,,1806.2928604,110.8613083,,,,,,,,,,,,
10675104,,,1811.2347003,111.1590471,,,,,,,,,,,,
10704704,,,1816.5811076,111.4624791,,,,,,,,,,,,
10734304,,,1821.4162966,111.763754,,,,,,,,,,,,
10763904,,,1826.4199575,112.0642163,,,,,,,,,,,,
10793472,,,1831.3334456,112.3624919,,,,,,,,,,,,
10823008,,,1836.3559786,112.6697533,,,,,,,,,,,,
10852576,,,1842.1826232,112.9739412,,,,,,,,,,,,
10882112,,,1846.8479369,113.2660771,,,,,,,,,,,,
10911648,,,1851.5567782,113.5632203,,,,,,,,,,,,
10941152,,,1856.5622171,113.8634505,,,,,,,,,,,,
10970688,,,1861.4992178,114.1646973,,,,,,,,,,,,
11000256,,,1866.8025378,114.4685189,,,,,,,,,,,,
11029792,,,1871.7021101,114.765596,,,,,,,,,,,,
11059360,,,1877.1149279,115.0812016,,,,,,,,,,,,
11088928,,,1881.8073938,115.3776596,,,,,,,,,,,,
11118496,,,1886.5095112,115.6743676,,,,,,,,,,,,
11148032,,,1891.396219,115.9715509,,,,,,,,,,,,
11177568,,,1895.9952349,116.2677491,,,,,,,,,,,,
11207104,,,1900.4065453,116.5687779,,,,,,,,,,,,
11236640,,,1905.035408,116.8655521,,,,,,,,,,,,
11266176,,,1910.320462,117.1695033,,,,,,,,,,,,
11295680,,,1915.3672391,117.4784545,,,,,,,,,,,,
11325184,,,1920.341764,117.7792426,,,,,,,,,,,,
11354688,,,1925.0853582,118.091307,,,,,,,,,,,,
11384192,,,1929.8984,118.3945859,,,,,,,,,,,,
11413696,,,1934.949678,118.7040989,,,,,,,,,,,,
11443200,,,1939.7389883,119.0135482,,,,,,,,,,,,
11472704,,,1944.4035623,119.3165044,,,,,,,,,,,,
11502208,,,1949.2102804,119.6232838,,,,,,,,,,,,
11531744,,,1954.1411872,119.9317671,,,,,,,,,,,,
11561280,,,1958.7463874,120.2320677,,,,,,,,,,,,
11590816,,,1963.9330673,120.5558924,,,,,,,,,,,,
11620320,,,1969.258816,120.8777143,,,,,,,,,,,,
11649856,,,1974.3610107,121.2011539,,,,,,,,,,,,
11679360,,,1979.5126102,121.5161056,,,,,,,,,,,,
11708864,,,1984.8064291,121.8473,,,,,,,,,,,,
11738400,,,1989.8055805,122.1839525,,,,,,,,,,,,
11767936,,,1995.0635066,122.5089176,,,,,,,,,,,,
11797472,,,2000.5600642,122.8592882,,,,,,,,,,,,
11827008,,,2005.3252137,123.1710192,,,,,,,,,,,,
11856544,,,2009.9208466,123.4841741,,,,,,,,,,,,
11886080,,,2014.5556053,123.7899836,,,,,,,,,,,,
11915616,,,2019.4245392,124.1013586,,,,,,,,,,,,
11945152,,,2023.8759676,124.4142567,,,,,,,,,,,,
11974688,,,2028.4394297,124.7206974,,,,,,,,,,,,
12004224,,,2033.2688102,125.0427781,,,,,,,,,,,,
12033760,,,2037.9225081,125.3603481,,,,,,,,,,,,
12063264,,,2042.8534057,125.6807368,,,,,,,,,,,,
12092832,,,2047.6136924,125.9903969,,,,,,,,,,,,
12122400,,,2052.2023045,126.3100704,,,,,,,,,,,,
12152000,,,2057.2089227,126.6301801,,,,,,,,,,,,
12181568,,,2062.2799087,126.9455701,,,,,,,,,,,,
12211136,,,2067.0034338,127.2680435,,,,,,,,,,,,
12240736,,,2072.2421746,127.6008403,,,,,,,,,,,,
12270336,,,2076.9439943,127.9139699,,,,,,,,,,,,
12299936,,,2082.1073916,128.2510576,,,,,,,,,,,,
12329568,,,2086.8152062,128.5603588,,,,,,,,,,,,
12359200,,,2091.4320733,128.8717062,,,,,,,,,,,,
12388832,,,2096.2854174,129.1800463,,,,,,,,,,,,
12418432,,,2101.4608957,129.4943019,,,,,,,,,,,,
12448064,,,2106.6145524,129.8061155,,,,,,,,,,,,
12477664,,,2111.5098047,130.1174678,,,,,,,,,,,,
12507232,,,2116.8417871,130.430184,,,,,,,,,,,,
12536800,,,2121.8917713,130.7496915,,,,,,,,,,,,
12566368,,,2126.8983885,131.057436,,,,,,,,,,,,
12595936,,,2131.8038123,131.370598,,,,,,,,,,,,
12625504,,,2136.747872,131.6824766,,,,,,,,,,,,
12655040,,,2141.6607167,131.9902964,,,,,,,,,,,,
12684576,,,2146.7607913,132.3048639,,,,,,,,,,,,
12714112,,,2151.6832158,132.6190771,,,,,,,,,,,,
12743648,,,2156.5481728,132.929373,,,,,,,,,,,,
12773184,,,2161.4888234,133.2604708,,,,,,,,,,,,
12802720,,,2166.0400754,133.5702625,,,,,,,,,,,,
12832288,,,2170.7174257,133.8928647,,,,,,,,,,,,
12861856,,,2175.4115506,134.2036595,,,,,,,,,,,,
12891424,,,2180.0228901,134.513472,,,,,,,,,,,,
12920992,,,2184.9872927,134.8249646,,,,,,,,,,,,
12950592,,,2189.8227505,135.153043,,,,,,,,,,,,
12980192,,,2194.5372296,135.4667178,,,,,,,,,,,,
13009792,,,2199.5228246,135.7882925,,,,,,,,,,,,
13039392,,,2204.3070481,136.1141818,,,,,,,,,,,,
13068992,,,2209.1219943,136.4389093,,,,,,,,,,,,
13098592,,,2214.3360835,136.7613097,,,,,,,,,,,,
13128160,,,2219.6576697,137.0880081,,,,,,,,,,,,
13157760,,,2224.3199213,137.4006613,,,,,,,,,,,,
13187360,,,2229.1114364,137.7181299,,,,,,,,,,,,
13216960,,,2234.1666578,138.0525241,,,,,,,,,,,,
13246528,,,2239.2987011,138.3734477,,,,,,,,,,,,
13276128,,,2244.3951645,138.7053448,,,,,,,,,,,,
13305728,,,2249.5736372,139.0390341,,,,,,,,,,,,
13335296,,,2254.9365934,139.3767192,,,,,,,,,,,,
13364864,,,2260.1844733,139.7054768,,,,,,,,,,,,
13394432,,,2265.3040571,140.0260665,,,,,,,,,,,,
13423968,,,2270.6628974,140.3470033,,,,,,,,,,,,
13453536,,,2276.1057596,140.6603921,,,,,,,,,,,,
13483072,,,2281.1598902,140.9791421,,,,,,,,,,,,
13512608,,,2286.1243375,141.2912915,,,,,,,,,,,,
13542144,,,2291.0256814,141.6048682,,,,,,,,,,,,
13571680,,,2296.1888064,141.9240484,,,,,,,,,,,,
13601216,,,2301.5313608,142.2613067,,,,,,,,,,,,
13630752,,,2306.6016028,142.5801249,,,,,,,,,,,,
13660288,,,2311.7102879,142.9005062,,,,,,,,,,,,
13689824,,,2316.6733111,143.220009,,,,,,,,,,,,
13719360,,,2321.731621,143.5691939,,,,,,,,,,,,
13748896,,,2326.6093219,143.9049186,,,,,,,,,,,,
13778432,,,2331.6424122,144.2382492,,,,,,,,,,,,
13807968,,,2336.7024222,144.5669352,,,,,,,,,,,,
13837504,,,2341.5831172,144.8947791,,,,,,,,,,,,
13867040,,,2346.6366027,145.221479,,,,,,,,,,,,
13896576,,,2351.6804534,145.5509893,,,,,,,,,,,,
13926080,,,2356.9120438,145.8807412,,,,,,,,,,,,
13955616,,,2362.0892245,146.2292718,,,,,,,,,,,,
13985120,,,2366.5377274,146.5549019,,,,,,,,,,,,
14014656,,,2371.2685163,146.8704737,,,,,,,,,,,,
14044192,,,2376.0696644,147.1852574,,,,,,,,,,,,
14073728,,,2380.9321919,147.5077087,,,,,,,,,,,,
14103264,,,2385.8556225,147.8309351,,,,,,,,,,,,
14132800,,,2390.5359406,148.1480474,,,,,,,,,,,,
14162336,,,2395.3150578,148.4732018,,,,,,,,,,,,
14191840,,,2399.371692,148.7713157,,,,,,,,,,,,
14221344,,,2403.5963329,149.08318,,,,,,,,,,,,
14250880,,,2407.9274743,149.4033235,,,,,,,,,,,,
14280384,,,2412.8056652,149.7307016,,,,,,,,,,,,
14309888,,,2417.1788824,150.0491136,,,,,,,,,,,,
14339392,,,2421.9995657,150.3832342,,,,,,,,,,,,
14368896,,,2426.1874688,150.6974351,,,,,,,,,,,,
14398400,,,2430.301,151.0326598,,,,,,,,,,,,
14427904,,,2434.7142963,151.3567677,,,,,,,,,,,,
14457408,,,2439.2060541,151.6729911,,,,,,,,,,,,
14486912,,,2443.7414411,152.0125488,,,,,,,,,,,,
14516416,,,2447.9284973,152.3287312,,,,,,,,,,,,
14545920,,,2452.446234,152.6475276,,,,,,,,,,,,
14575424,,,2457.1455325,152.9641194,,,,,,,,,,,,
14604928,,,2462.1823697,153.2817087,,,,,,,,,,,,
14634432,,,2466.3881156,153.5831142,,,,,,,,,,,,
14663968,,,2470.7255658,153.8994508,,,,,,,,,,,,
14693504,,,2474.9513588,154.2095538,,,,,,,,,,,,
14723040,,,2479.5127334,154.5456843,,,,,,,,,,,,
14752576,,,2484.4353322,154.8719915,,,,,,,,,,,,
14782112,,,2488.9304486,155.1738499,,,,,,,,,,,,
14811648,,,2493.7199761,155.4875972,,,,,,,,,,,,
14841184,,,2498.4575562,155.7902329,,,,,,,,,,,,
14870688,,,2502.7996358,156.0918217,,,,,,,,,,,,
14900192,,,2506.5742219,156.3847993,,,,,,,,,,,,
14929728,,,2510.9348613,156.6907436,,,,,,,,,,,,
14959232,,,2515.3849962,156.9935004,,,,,,,,,,,,
14988736,,,2519.1418224,157.2865666,,,,,,,,,,,,
15018240,,,2523.1184887,157.5790874,,,,,,,,,,,,
15047744,,,2526.9654285,157.8695408,,,,,,,,,,,,
15077248,,,2531.4735717,158.1855247,,,,,,,,,,,,
15106752,,,2536.442168,158.4974985,,,,,,,,,,,,
15136256,,,2541.7469662,158.8386668,,,,,,,,,,,,
15165760,,,2545.9346464,159.1326747,,,,,,,,,,,,
15195264,,,2550.2173272,159.439355,,,,,,,,,,,,
15224768,,,2554.7879086,159.7347747,,,,,,,,,,,,
15254272,,,2559.7801358,160.0457275,,,,,,,,,,,,
15283776,,,2564.3041316,160.3393739,,,,,,,,,,,,
15313280,,,2569.2432658,160.6433985,,,,,,,,,,,,
15342784,,,2574.1739322,160.9504407,,,,,,,,,,,,
15372288,,,2578.9792204,161.2555523,,,,,,,,,,,,
15401792,,,2583.8134755,161.5501076,,,,,,,,,,,,
15431296,,,2588.5650153,161.8466169,,,,,,,,,,,,
15460800,,,2593.3820914,162.142117,,,,,,,,,,,,
15490304,,,2598.3133039,162.4385183,,,,,,,,,,,,
15519776,,,2602.8403159,162.7251563,,,,,,,,,,,,
15549280,,,2607.5178031,163.0340775,,,,,,,,,,,,
15578752,,,2611.5847214,163.3142554,,,,,,,,,,,,
15608256,,,2616.2632927,163.6049572,,,,,,,,,,,,
15637728,,,2621.1012039,163.8964166,,,,,,,,,,,,
15667232,,,2625.6218996,164.1935942,,,,,,,,,,,,
15696704,,,2629.7381545,164.484634,,,,,,,,,,,,
15726208,,,2634.0073235,164.7685816,,,,,,,,,,,,
15755712,,,2638.2063441,165.0653683,,,,,,,,,,,,
15785216,,,2642.4178807,165.3473585,,,,,,,,,,,,
15814720,,,2646.7071423,165.6494056,,,,,,,,,,,,
15844224,,,2650.8470428,165.9366613,,,,,,,,,,,,
15873728,,,2655.0548667,166.23009,,,,,,,,,,,,
15903200,,,2658.8188136,166.5142367,,,,,,,,,,,,
15932704,,,2662.4610724,166.8059596,,,,,,,,,,,,
15962208,,,2666.5154506,167.1001624,,,,,,,,,,,,
15991712,,,2670.3113055,167.3891613,,,,,,,,,,,,
16021216,,,2674.1676735,167.6869121,,,,,,,,,,,,
16050720,,,2677.9868353,167.988659,,,,,,,,,,,,
16080224,,,2681.696437,168.2887011,,,,,,,,,,,,
16109728,,,2685.7729536,168.5930502,,,,,,,,,,,,
16139232,,,2689.8602991,168.9003586,,,,,,,,,,,,
16168736,,,2694.1399116,169.2172697,,,,,,,,,,,,
16198240,,,2698.3159006,169.5425855,,,,,,,,,,,,
16227712,,,2701.7883318,169.8458021,,,,,,,,,,,,
16257216,,,2705.7877687,170.1507316,,,,,,,,,,,,
16286688,,,2709.3447868,170.4578243,,,,,,,,,,,,
16316192,,,2713.217872,170.7896896,,,,,,,,,,,,
16345664,,,2717.811818,171.1257388,,,,,,,,,,,,
16375136,,,2722.0157077,171.4307548,,,,,,,,,,,,
16404608,,,2726.0442217,171.7386749,,,,,,,,,,,,
16434080,,,2730.1301625,172.0470665,,,,,,,,,,,,
16463552,,,2734.670636,172.3628268,,,,,,,,,,,,
16493024,,,2738.5841619,172.6682997,,,,,,,,,,,,
16522496,,,2742.0532014,172.9659363,,,,,,,,,,,,
16551968,,,2745.8931694,173.2742783,,,,,,,,,,,,
16581440,,,2749.7922371,173.5854511,,,,,,,,,,,,
16610912,,,2753.9194494,173.8994866,,,,,,,,,,,,
16640384,,,2757.9136745,174.213587,,,,,,,,,,,,
16669856,,,2761.7604126,174.5526754,,,,,,,,,,,,
16699328,,,2766.2514512,174.8956591,,,,,,,,,,,,
16728832,,,2770.7473847,175.2229596,,,,,,,,,,,,
16758304,,,2775.5871916,175.5503322,,,,,,,,,,,,
16787776,,,2780.5429242,175.8746624,,,,,,,,,,,,
16817248,,,2785.5915156,176.194768,,,,,,,,,,,,
16846720,,,2790.3930181,176.5194586,,,,,,,,,,,,
16876192,,,2795.1381054,176.844442,,,,,,,,,,,,
16905664,,,2799.1822446,177.1551277,,,,,,,,,,,,
16935168,,,2803.7049591,177.481119,,,,,,,,,,,,
16964640,,,2808.4138474,177.8039454,,,,,,,,,,,,
16994144,,,2813.0129568,178.1328148,,,,,,,,,,,,
17023680,,,2817.609883,178.449762,,,,,,,,,,,,
17053216,,,2822.4780012,178.7775323,,,,,,,,,,,,
17082720,,,2826.6251,179.1009833,,,,,,,,,,,,
17112256,,,2831.2711091,179.4361212,,,,,,,,,,,,
17141792,,,2836.0430116,179.7577413,,,,,,,,,,,,
17171328,,,2841.0759626,180.107022,,,,,,,,,,,,
17200864,,,2846.1109065,180.4558709,,,,,,,,,,,,
17230400,,,2850.5265747,180.7785366,,,,,,,,,,,,
17259936,,,2854.6339848,181.1068363,,,,,,,,,,,,
17289504,,,2859.412101,181.4398398,,,,,,,,,,,,
17319072,,,2864.5234862,181.7706462,,,,,,,,,,,,
17348640,,,2869.4026398,182.0889382,,,,,,,,,,,,
17378208,,,2873.9593092,182.4026589,,,,,,,,,,,,
17407776,,,2878.5728352,182.7415873,,,,,,,,,,,,
17437344,,,2883.693988,183.0789074,,,,,,,,,,,,
17466912,,,2888.6312718,183.4015327,,,,,,,,,,,,
17496480,,,2893.5813585,183.7168727,,,,,,,,,,,,
17526048,,,2898.3206302,184.02701,,,,,,,,,,,,
17555616,,,2903.0375964,184.3397349,,,,,,,,,,,,
17585184,,,2908.0624817,184.6567437,,,,,,,,,,,,
17614752,,,2912.6822141,184.9678258,,,,,,,,,,,,
17644320,,,2917.2373431,185.298592,,,,,,,,,,,,
17673888,,,2921.4187254,185.6070569,,,,,,,,,,,,
17703456,,,2925.9567637,185.9192053,,,,,,,,,,,,
17733024,,,2930.183547,186.2222204,,,,,,,,,,,,
17762592,,,2934.5003229,186.5407557,,,,,,,,,,,,
17792128,,,2938.7525639,186.8772334,,,,,,,,,,,,
17821696,,,2943.1329761,187.1924351,,,,,,,,,,,,
17851264,,,2947.3799491,187.5017236,,,,,,,,,,,,
17880800,,,2951.1421772,187.8010055,,,,,,,,,,,,
17910368,,,2955.8099856,188.125406,,,,,,,,,,,,
17939904,,,2959.6902198,188.4314499,,,,,,,,,,,,
17969472,,,2964.4982406,188.7663684,,,,,,,,,,,,
17999008,,,2968.7304654,189.0874609,,,,,,,,,,,,
18028544,,,2973.0137336,189.4084443,,,,,,,,,,,,
18058080,,,2977.3944887,189.7134973,,,,,,,,,,,,
18087616,,,2982.1524177,190.0253338,,,,,,,,,,,,
18117152,,,2987.0103766,190.349758,,,,,,,,,,,,
18146688,,,2992.0708746,190.6756599,,,,,,,,,,,,
18176192,,,2996.5917238,191.0022957,,,,,,,,,,,,
18205728,,,3001.366268,191.3406044,,,,,,,,,,,,
18235264,,,3006.6221227,191.6626073,,,,,,,,,,,,
18264800,,,3011.7256929,191.9802858,,,,,,,,,,,,
18294336,,,3016.4358743,192.2933208,,,,,,,,,,,,
18323872,,,3020.5874249,192.6026839,,,,,,,,,,,,
18353408,,,3025.2496583,192.9226222,,,,,,,,,,,,
18382944,,,3030.4553301,193.2607541,,,,,,,,,,,,
18412480,,,3035.0181212,193.5941794,,,,,,,,,,,,
18442016,,,3039.6293419,193.9333435,,,,,,,,,,,,
18471552,,,3044.7035276,194.2856681,,,,,,,,,,,,
18501088,,,3050.0483,194.615114,,,,,,,,,,,,
18530624,,,3054.4545934,194.9296132,,,,,,,,,,,,
18560160,,,3059.4857377,195.2480486,,,,,,,,,,,,
18589696,,,3064.7514648,195.5675004,,,,,,,,,,,,
18619232,,,3069.0748469,195.871475,,,,,,,,,,,,
18648768,,,3073.1992861,196.1821297,,,,,,,,,,,,
18678304,,,3077.6333565,196.4990588,,,,,,,,,,,,
18707840,,,3082.694953,196.8263978,,,,,,,,,,,,
18737376,,,3087.0205854,197.141914,,,,,,,,,,,,
18766912,,,3091.1030127,197.4547524,,,,,,,,,,,,
18796448,,,3095.4549262,197.7716871,,,,,,,,,,,,
18825984,,,3100.1571095,198.0897869,,,,,,,,,,,,
18855520,,,3105.2546652,198.4124717,,,,,,,,,,,,
18885056,,,3109.761994,198.7207981,,,,,,,,,,,,
18914592,,,3114.647822,199.0377863,,,,,,,,,,,,
18944128,,,3119.3190916,199.3525136,,,,,,,,,,,,
18973664,,,3123.5607832,199.662766,,,,,,,,,,,,
19003200,,,3128.3474369,199.9782754,,,,,,,,,,,,
19032736,,,3132.6509101,200.2849757,,,,,,,,,,,,
19062272,,,3137.3824105,200.6112768,,,,,,,,,,,,
19091808,,,3141.9683976,200.9253683,,,,,,,,,,,,
19121344,,,3146.6556139,201.2479076,,,,,,,,,,,,
19150880,,,3151.4391912,201.5790013,,,,,,,,,,,,
19180416,,,3156.2426986,201.9065875,,,,,,,,,,,,
19209952,,,3160.9224556,202.2270888,,,,,,,,,,,,
19239488,,,3165.6260892,202.5446776,,,,,,,,,,,,
19269024,,,3170.4418398,202.8625202,,,,,,,,,,,,
19298560,,,3174.9654005,203.1824412,,,,,,,,,,,,
19328096,,,3179.7737252,203.4977259,,,,,,,,,,,,
19357632,,,3184.71188,203.8206581,,,,,,,,,,,,
19387136,,,3189.0291956,204.1332412,,,,,,,,,,,,
19416672,,,3193.7057036,204.4652116,,,,,,,,,,,,
19446176,,,3197.9324515,204.7653943,,,,,,,,,,,,
19475712,,,3202.721617,205.0923385,,,,,,,,,,,,
19505216,,,3206.9152938,205.3950838,,,,,,,,,,,,
19534752,,,3211.6048272,205.713432,,,,,,,,,,,,
19564256,,,3216.0630999,206.0284539,,,,,,,,,,,,
19593792,,,3220.597998,206.3467963,,,,,,,,,,,,
19623296,,,3225.032414,206.6620407,,,,,,,,,,,,
19652832,,,3229.7822192,206.983367,,,,,,,,,,,,
19682368,,,3234.5310726,207.309422,,,,,,,,,,,,
19711904,,,3239.1874358,207.6297253,,,,,,,,,,,,
19741440,,,3243.8873325,207.9494389,,,,,,,,,,,,
19770944,,,3248.357072,208.2667132,,,,,,,,,,,,
19800480,,,3253.1839354,208.5927363,,,,,,,,,,,,
19829984,,,3257.4764586,208.9109735,,,,,,,,,,,,
19859488,,,3261.5043575,209.2204442,,,,,,,,,,,,
19873968,,,3265.1373048,209.4275564,,,,,,,,,,,,
19888464,,,3268.8216567,209.6261639,,,,,,,,,,,,
19902960,,,3272.3854838,209.8164417,,,,,,,,,,,,
19917456,,,3276.0325763,210.0056269,,,,,,,,,,,,
19931952,,,3279.5646256,210.190817,,,,,,,,,,,,
19946448,,,3283.1320318,210.3809871,,,,,,,,,,,,
19960960,,,3286.6441699,210.5704981,,,,,,,,,,,,
19975472,,,3290.2525068,210.7586613,,,,,,,,,,,,
19989984,,,3293.8516633,210.9480289,,,,,,,,,,,,
20004480,,,3297.4450292,211.1363077,,,,,,,,,,,,
20018976,,,3301.1471863,211.326456,,,,,,,,,,,,
20033472,,,3304.714157,211.5171255,,,,,,,,,,,,
20047952,,,3308.3082384,211.7080715,,,,,,,,,,,,
20062432,,,3311.9378949,211.8947316,,,,,,,,,,,,
20076896,,,3315.5578272,212.0773284,,,,,,,,,,,,
20091376,,,3319.210518,212.267349,,,,,,,,,,,,
20105840,,,3322.7183537,212.4569384,,,,,,,,,,,,
20120288,,,3326.2930235,212.6415357,,,,,,,,,,,,
20134736,,,3329.85372,212.8315785,,,,,,,,,,,,
20149184,,,3333.3704438,213.0169743,,,,,,,,,,,,
20163632,,,3336.8392212,213.2003376,,,,,,,,,,,,
20178080,,,3340.5552046,213.3869953,,,,,,,,,,,,
20192512,,,3344.1497573,213.5767924,,,,,,,,,,,,
20206944,,,3347.795099,213.7635572,,,,,,,,,,,,
20221376,,,3351.2951869,213.9522564,,,,,,,,,,,,
20235824,,,3354.8613664,214.1385295,,,,,,,,,,,,
20250256,,,3358.5252329,214.3309008,,,,,,,,,,,,
20264704,,,3362.1715635,214.519134,,,,,,,,,,,,
20279136,,,3365.8623921,214.7128854,,,,,,,,,,,,
20293584,,,3369.3424462,214.9000535,,,,,,,,,,,,
20308032,,,3372.8616239,215.0852177,,,,,,,,,,,,
20322480,,,3376.5294268,215.2709021,,,,,,,,,,,,
20336928,,,3380.2024272,215.4595385,,,,,,,,,,,,
20351360,,,3383.8789928,215.6510231,,,,,,,,,,,,
20365808,,,3387.4412454,215.8353571,,,,,,,,,,,,
20380256,,,3391.0049096,216.0210874,,,,,,,,,,,,
20394688,,,3394.7367216,216.2104893,,,,,,,,,,,,
20409136,,,3398.1759298,216.3939699,,,,,,,,,,,,
20423568,,,3401.8680388,216.5845989,,,,,,,,,,,,
20438016,,,3405.4321743,216.7723842,,,,,,,,,,,,
20452464,,,3409.1534038,216.9596081,,,,,,,,,,,,
20466912,,,3412.7929709,217.1441532,,,,,,,,,,,,
20481344,,,3416.4337003,217.3324641,,,,,,,,,,,,
20495792,,,3419.9438234,217.519331,,,,,,,,,,,,
20510224,,,3423.5915016,217.7069893,,,,,,,,,,,,
20524672,,,3427.2595569,217.8968205,,,,,,,,,,,,
20539104,,,3430.8620464,218.087483,,,,,,,,,,,,
20553552,,,3434.3752092,218.2762464,,,,,,,,,,,,
20568000,,,3437.9149724,218.4663061,,,,,,,,,,,,
20582448,,,3441.571523,218.6558164,,,,,,,,,,,,
20589696,,,3443.5462946,218.7931901,,,,,,,,,,,,
20596928,,,3445.2397514,218.907928,,,,,,,,,,,,
20604160,,,3446.808049,219.0194286,,,,,,,,,,,,
20611392,,,3448.3973308,219.131903,,,,,,,,,,,,
20618624,,,3449.9411416,219.2476205,,,,,,,,,,,,
20625872,,,3451.5181373,219.3601931,,,,,,,,,,,,
20633120,,,3453.1790248,219.4797564,,,,,,,,,,,,
20640368,,,3454.7753932,219.5913298,,,,,,,,,,,,
20647616,,,3456.3752228,219.7048326,,,,,,,,,,,,
20654864,,,3457.9312437,219.8149549,,,,,,,,,,,,
20662112,,,3459.5087572,219.9338039,,,,,,,,,,,,
20669360,,,3461.0811528,220.0426233,,,,,,,,,,,,
20676592,,,3462.5813146,220.1494184,,,,,,,,,,,,
20683824,,,3464.0114481,220.2530174,,,,,,,,,,,,
20691056,,,3465.4272922,220.3588632,,,,,,,,,,,,
20698288,,,3466.8564881,220.4648577,,,,,,,,,,,,
20705520,,,3468.2836649,220.5715038,,,,,,,,,,,,
20712752,,,3469.7534476,220.6779783,,,,,,,,,,,,
20719984,,,3471.1976617,220.7837839,,,,,,,,,,,,
20727216,,,3472.6029576,220.8887756,,,,,,,,,,,,
20734448,,,3474.0666534,220.9953763,,,,,,,,,,,,
20741696,,,3475.5424908,221.1172224,,,,,,,,,,,,
20748928,,,3476.9640293,221.2246469,,,,,,,,,,,,
20756176,,,3478.4164151,221.3314486,,,,,,,,,,,,
20763424,,,3479.8650588,221.43805,,,,,,,,,,,,
20770672,,,3481.3119176,221.5445418,,,,,,,,,,,,
20777920,,,3482.8204276,221.6508743,,,,,,,,,,,,
20785168,,,3484.3114065,221.7586385,,,,,,,,,,,,
20792416,,,3485.7719273,221.8656104,,,,,,,,,,,,
20799664,,,3487.2105234,221.9732861,,,,,,,,,,,,
20806912,,,3488.6982333,222.0815892,,,,,,,,,,,,
20814144,,,3490.1228758,222.1860485,,,,,,,,,,,,
20821376,,,3491.5192225,222.2924399,,,,,,,,,,,,
20828608,,,3492.886142,222.3991118,,,,,,,,,,,,
20835840,,,3494.260548,222.503589,,,,,,,,,,,,
20843072,,,3495.6443958,222.6101238,,,,,,,,,,,,
20850304,,,3497.0798405,222.7148407,,,,,,,,,,,,
20857536,,,3498.5140541,222.8238095,,,,,,,,,,,,
20864784,,,3499.972774,222.930141,,,,,,,,,,,,
20872016,,,3501.3984194,223.0356475,,,,,,,,,,,,
20879248,,,3502.7883401,223.1394264,,,,,,,,,,,,
20886480,,,3504.1975774,223.2442529,,,,,,,,,,,,
20893712,,,3505.6365445,223.350478,,,,,,,,,,,,
20900944,,,3506.9984925,223.457843,,,,,,,,,,,,
20908176,,,3508.3559017,223.5633538,,,,,,,,,,,,
20915408,,,3509.6995218,223.6677149,,,,,,,,,,,,
20922640,,,3511.0867281,223.7736961,,,,,,,,,,,,
20929872,,,3512.4556625,223.8794917,,,,,,,,,,,,
20937104,,,3513.8249805,223.9852649,,,,,,,,,,,,
20944336,,,3515.2590707,224.0924121,,,,,,,,,,,,
20958272,,,3518.8124765,224.3204736,,,,,,,,,,,,
20972208,,,3522.2556857,224.531535,,,,,,,,,,,,
20986160,,,3525.6788154,224.7551775,,,,,,,,,,,,
21000112,,,3529.0759084,224.9656047,,,,,,,,,,,,
21014080,,,3532.367849,225.1697051,,,,,,,,,,,,
21028048,,,3535.6226881,225.3759832,,,,,,,,,,,,
21042032,,,3538.8579008,225.5776314,,,,,,,,,,,,
21056032,,,3542.0098403,225.7789709,,,,,,,,,,,,
21070032,,,3545.2953393,225.9960254,,,,,,,,,,,,
21084064,,,3548.7406279,226.2035033,,,,,,,,,,,,
21098096,,,3552.0397675,226.4177455,,,,,,,,,,,,
21112144,,,3555.4106343,226.624421,,,,,,,,,,,,
21126224,,,3558.6329675,226.8316785,,,,,,,,,,,,
21140320,,,3561.8422134,227.0376226,,,,,,,,,,,,
21154448,,,3565.3372496,227.2445697,,,,,,,,,,,,
21168576,,,3568.672377,227.4499214,,,,,,,,,,,,
21182720,,,3572.0166117,227.6563993,,,,,,,,,,,,
21196864,,,3575.3175982,227.861689,,,,,,,,,,,,
21211040,,,3578.756735,228.0748912,,,,,,,,,,,,
21225232,,,3582.163084,228.2837743,,,,,,,,,,,,
21239440,,,3585.4763428,228.4900529,,,,,,,,,,,,
21253664,,,3588.7462746,228.7004892,,,,,,,,,,,,
21267920,,,3592.0477395,228.9081763,,,,,,,,,,,,
21282176,,,3595.3710522,229.1156557,,,,,,,,,,,,
21296464,,,3598.6817516,229.3214296,,,,,,,,,,,,
21310768,,,3602.1368549,229.5249404,,,,,,,,,,,,
21325088,,,3605.5155774,229.7287138,,,,,,,,,,,,
21339424,,,3608.7983446,229.9376102,,,,,,,,,,,,
21353776,,,3612.1143334,230.144575,,,,,,,,,,,,
21368144,,,3615.4022011,230.3506141,,,,,,,,,,,,
21382528,,,3618.696873,230.5560462,,,,,,,,,,,,
21396912,,,3622.0568538,230.7653427,,,,,,,,,,,,
21411312,,,3625.2534717,230.9713126,,,,,,,,,,,,
21425728,,,3628.5009775,231.1790615,,,,,,,,,,,,
21440176,,,3631.9386902,231.3881445,,,,,,,,,,,,
21454624,,,3635.1758722,231.5906095,,,,,,,,,,,,
21469088,,,3638.4844905,231.7997169,,,,,,,,,,,,
21483584,,,3641.8306503,232.0104957,,,,,,,,,,,,
21498064,,,3645.0561884,232.2188637,,,,,,,,,,,,
21512576,,,3648.5281608,232.4313726,,,,,,,,,,,,
21527088,,,3651.8280153,232.6419519,,,,,,,,,,,,
21541600,,,3655.1631275,232.8500694,,,,,,,,,,,,
21556128,,,3658.4810465,233.0598289,,,,,,,,,,,,
21570672,,,3661.7514128,233.2715878,,,,,,,,,,,,
21585200,,,3665.1817541,233.4781966,,,,,,,,,,,,
21599744,,,3668.5831651,233.6928118,,,,,,,,,,,,
21614304,,,3672.061992,233.9089777,,,,,,,,,,,,
21628864,,,3675.4340881,234.1224551,,,,,,,,,,,,
21643424,,,3678.7961291,234.3357268,,,,,,,,,,,,
21657984,,,3682.4406681,234.548968,,,,,,,,,,,,
29248,0.1312945,0.0275675,,,,,,,,,,,,,,
1490528,4.0990338,0.5334853,,,,,,,,,,,,,,
2952672,8.0554414,0.9811178,,,,,,,,,,,,,,
4414752,12.0008881,1.2959823,,,,,,,,,,,,,,
5876768,15.9775864,1.598698,,,,,,,,,,,,,,
7339520,19.9684041,1.903504,,,,,,,,,,,,,,
8804256,23.9243515,2.2075776,,,,,,,,,,,,,,
10267712,27.8639112,2.5121486,,,,,,,,,,,,,,
11713184,31.8034294,2.814483,,,,,,,,,,,,,,
13179456,35.8285388,3.1161585,,,,,,,,,,,,,,
14642528,39.7845453,3.4225609,,,,,,,,,,,,,,
16157376,44.0318144,3.8371951,,,,,,,,,,,,,,
17745824,48.3096932,4.15942030000001,,,,,,,,,,,,,,
19333792,52.5794472,4.4782186,,,,,,,,,,,,,,
20921888,57.1638819,4.7973764,,,,,,,,,,,,,,
22510272,61.7501826,5.1120306,,,,,,,,,,,,,,
24098336,66.1056573,5.43163260000001,,,,,,,,,,,,,,
25685888,70.8844875,5.75894660000001,,,,,,,,,,,,,,
27273408,75.1398729,6.08340390000001,,,,,,,,,,,,,,
28860608,79.6451299,6.41294980000001,,,,,,,,,,,,,,
30448256,84.5779959,6.73440800000001,,,,,,,,,,,,,,
31965440,88.8663908,7.12112010000001,,,,,,,,,,,,,,
33441664,92.8968175,7.43829190000001,,,,,,,,,,,,,,
34918176,96.9701787,7.74533430000001,,,,,,,,,,,,,,
36393888,101.011917,8.05591440000001,,,,,,,,,,,,,,
37869152,105.0214848,8.36851120000001,,,,,,,,,,,,,,
39344000,109.0132951,8.67630740000001,,,,,,,,,,,,,,
40820672,113.0446703,8.986946,,,,,,,,,,,,,,
42296896,117.0437357,9.2948093,,,,,,,,,,,,,,
43771904,121.0546781,9.60290260000001,,,,,,,,,,,,,,
45246560,125.040363,9.9172674,,,,,,,,,,,,,,
46721888,129.051003,10.247924,,,,,,,,,,,,,,
48195872,133.0266573,10.5737649,,,,,,,,,,,,,,
49669696,137.0197247,10.8839405,,,,,,,,,,,,,,
51147552,140.9973989,11.1870747,,,,,,,,,,,,,,
52622752,144.9731551,11.4951276,,,,,,,,,,,,,,
54098528,148.9635937,11.8067362,,,,,,,,,,,,,,
55575008,152.9585617,12.113333,,,,,,,,,,,,,,
57047744,156.9393611,12.4177264,,,,,,,,,,,,,,
58525792,160.939223,12.7285334,,,,,,,,,,,,,,
59974912,164.865401,13.0331859,,,,,,,,,,,,,,
61450528,168.828555,13.3630362,,,,,,,,,,,,,,
62926080,172.8124628,13.6699888,,,,,,,,,,,,,,
64382976,176.7864164,13.9756421,,,,,,,,,,,,,,
65858400,180.7849464,14.2852503,,,,,,,,,,,,,,
67333280,184.7967358,14.591824,,,,,,,,,,,,,,
68791104,188.7276611,14.8967214,,,,,,,,,,,,,,
70265792,192.7117407,15.2064809,,,,,,,,,,,,,,
71742944,196.7189595,15.6050329,,,,,,,,,,,,,,
73218240,200.7210344,15.9185831,,,,,,,,,,,,,,
74692704,204.7265027,16.2225261,,,,,,,,,,,,,,
76170464,208.756517,16.5271788,,,,,,,,,,,,,,
77647904,212.7695102,16.8303569,,,,,,,,,,,,,,
79125696,216.7758507,17.1324686,,,,,,,,,,,,,,
80601248,220.7715997,17.4384387,,,,,,,,,,,,,,
82075648,224.738047,17.7747999,,,,,,,,,,,,,,
83553056,228.7129492,18.0826309,,,,,,,,,,,,,,
84969424,232.5782112,18.5219619,,,,,,,,,,,,,,
85692272,234.6174912,18.7756695,,,,,,,,,,,,,,
86416416,236.6585394,19.00564,,,,,,,,,,,,,,
87140512,238.6966859,19.2323973,,,,,,,,,,,,,,
87863936,240.7770128,19.4649112000001,,,,,,,,,,,,,,
88588752,242.8574525,19.6855678000001,,,,,,,,,,,,,,
89312064,244.936168500001,19.9192302000001,,,,,,,,,,,,,,
90034720,246.987547000001,20.1480482,,,,,,,,,,,,,,
90758544,249.0799532,20.3688464000001,,,,,,,,,,,,,,
91482544,251.3203393,20.5876269000001,,,,,,,,,,,,,,
92206176,253.463301,20.8379236000001,,,,,,,,,,,,,,
92930272,255.657541700001,21.0927824,,,,,,,,,,,,,,
93654192,257.8853454,21.3607343,,,,,,,,,,,,,,
94377776,259.950934600001,21.5796542,,,,,,,,,,,,,,
95101568,262.054245000001,21.8067236,,,,,,,,,,,,,,
95826592,264.3274317,22.0912526,,,,,,,,,,,,,,
96549872,266.4064086,22.3666551,,,,,,,,,,,,,,
97274240,268.638922,22.5884352,,,,,,,,,,,,,,
97997200,270.8105432,22.8352374,,,,,,,,,,,,,,
98721456,272.9117073,23.0672213,,,,,,,,,,,,,,
99444256,274.9439974,23.3045199,,,,,,,,,,,,,,
100167984,277.0449135,23.5527715,,,,,,,,,,,,,,
100890912,279.0899601,23.7715805,,,,,,,,,,,,,,
101616816,281.2043541,24.0043084,,,,,,,,,,,,,,
102338880,283.3050624,24.2361522,,,,,,,,,,,,,,
103062432,285.3328905,24.4566206,,,,,,,,,,,,,,
103785456,287.318357,24.7119024,,,,,,,,,,,,,,
104510496,289.3252423,24.9388902,,,,,,,,,,,,,,
105234192,291.311227800001,25.1741084,,,,,,,,,,,,,,
105956816,293.355766,25.4001855,,,,,,,,,,,,,,
106679760,295.3584685,25.6209051,,,,,,,,,,,,,,
107404000,297.3313192,25.867697,,,,,,,,,,,,,,
108125616,299.3166258,26.0980804,,,,,,,,,,,,,,
108848064,301.2845082,26.3274798,,,,,,,,,,,,,,
109569392,303.4588094,26.5865256,,,,,,,,,,,,,,
110293360,305.4533096,26.8302745,,,,,,,,,,,,,,
111015024,307.42613,27.0484389,,,,,,,,,,,,,,
111738768,309.391019400001,27.3087063,,,,,,,,,,,,,,
112462256,311.466072200001,27.5823483,,,,,,,,,,,,,,
113184064,313.478845100001,27.8571006,,,,,,,,,,,,,,
113909328,315.4937299,28.1398417,,,,,,,,,,,,,,
114415968,317.129554700001,28.461955,,,,,,,,,,,,,,
114777632,318.265973300001,28.6430159,,,,,,,,,,,,,,
115139632,319.375401600001,28.8219768,,,,,,,,,,,,,,
115501248,320.543936700001,28.9996975,,,,,,,,,,,,,,
115863008,321.6421998,29.1775071,,,,,,,,,,,,,,
116224384,322.7242648,29.3565818,,,,,,,,,,,,,,
116585568,323.806407600001,29.5350851,,,,,,,,,,,,,,
116947264,324.9227812,29.7115166,,,,,,,,,,,,,,
117309152,326.0154244,29.8916072,,,,,,,,,,,,,,
117671040,327.0981361,30.065523,,,,,,,,,,,,,,
118032912,328.1963171,30.2549534,,,,,,,,,,,,,,
118394576,329.2993086,30.4578514,,,,,,,,,,,,,,
118756272,330.4470511,30.6550371,,,,,,,,,,,,,,
119118144,331.5393358,30.8383623,,,,,,,,,,,,,,
119480016,332.7997035,31.0134733,,,,,,,,,,,,,,
119842112,333.8951992,31.180951,,,,,,,,,,,,,,
120204032,334.9872932,31.3565606,,,,,,,,,,,,,,
120565952,336.0977126,31.5313942,,,,,,,,,,,,,,
120927712,337.2144919,31.7039564,,,,,,,,,,,,,,
121289744,338.344786100001,31.8756676,,,,,,,,,,,,,,
121651424,339.4625286,32.0591281,,,,,,,,,,,,,,
122013360,340.582175800001,32.2461193,,,,,,,,,,,,,,
122375632,341.6925762,32.4217954,,,,,,,,,,,,,,
122737536,342.8227997,32.5987515,,,,,,,,,,,,,,
123099296,343.9451549,32.771131,,,,,,,,,,,,,,
123461072,345.0663256,32.9486309,,,,,,,,,,,,,,
123822768,346.2180699,33.1209068,,,,,,,,,,,,,,
124184288,347.3206153,33.2968058,,,,,,,,,,,,,,
124545472,348.5311614,33.4676991,,,,,,,,,,,,,,
124907408,349.6403939,33.6407116,,,,,,,,,,,,,,
125269120,350.7719174,33.8173268,,,,,,,,,,,,,,
125631120,351.8834744,33.9877519,,,,,,,,,,,,,,
125993024,353.0203287,34.1592669,,,,,,,,,,,,,,
126355136,354.1793839,34.3326094,,,,,,,,,,,,,,
126716848,355.2971665,34.5044921,,,,,,,,,,,,,,
127079184,356.419275,34.6774419,,,,,,,,,,,,,,
127440880,357.5453909,34.8555353,,,,,,,,,,,,,,
127803216,358.7908781,35.0287602,,,,,,,,,,,,,,
128164992,359.9113692,35.2016213,,,,,,,,,,,,,,
128526768,361.0283027,35.379413,,,,,,,,,,,,,,
128888896,362.1507225,35.5547022,,,,,,,,,,,,,,
129250800,363.334683,35.7282712,,,,,,,,,,,,,,
129612560,364.4628507,35.9002203,,,,,,,,,,,,,,
129974624,365.6367035,36.0792572,,,,,,,,,,,,,,
130337040,366.7572453,36.2510064,,,,,,,,,,,,,,
130698896,367.8819926,36.4255238,,,,,,,,,,,,,,
131060608,369.0088034,36.598804,,,,,,,,,,,,,,
131422144,370.1494232,36.7754089000001,,,,,,,,,,,,,,
131784240,371.2752359,36.9495668000001,,,,,,,,,,,,,,
132145856,372.3995214,37.1244956000001,,,,,,,,,,,,,,
132507024,373.5797635,37.2981273000001,,,,,,,,,,,,,,
132868256,374.7019294,37.4743278,,,,,,,,,,,,,,
133230528,375.8593383,37.648427,,,,,,,,,,,,,,
133592080,376.9755434,37.8243556,,,,,,,,,,,,,,
133954192,378.1106962,37.9976798,,,,,,,,,,,,,,
134316688,379.293821,38.1772304,,,,,,,,,,,,,,
134678384,380.4196798,38.3493506,,,,,,,,,,,,,,
135040176,381.53851,38.5248536,,,,,,,,,,,,,,
135401760,382.663749200001,38.6966214,,,,,,,,,,,,,,
135763520,383.802637,38.8718551,,,,,,,,,,,,,,
136125232,384.944925300001,39.045917,,,,,,,,,,,,,,
136487408,386.074259600001,39.2229987,,,,,,,,,,,,,,
136849376,387.192008100001,39.3930633,,,,,,,,,,,,,,
137210912,388.321344400001,39.5647891,,,,,,,,,,,,,,
137573296,389.5180828,39.7402554,,,,,,,,,,,,,,
137935024,390.6530776,39.9108818,,,,,,,,,,,,,,

